Integrated packing, placement, scheduling, and routing of personalized production: a pharmaceutical Industry 4.0 use-case with a planar transport system

The recent emergence of planar transport systems necessitates re-evaluation of Flexible Manufacturing Systems (FMS) to address the simultaneous scheduling of internal logistics and production operations. By operating on a tile-based planar grid, these systems allow independent movers full two-dimensional freedom, mitigating inefficiencies inherent to traditional sequential lines. This paper applies a planar FMS framework to a real-world use case in the pharmaceutical industry: the automated production of personalized drugs. Implementing this system requires solving optimization problems at both tactical and operational levels. The tactical level involves decisions regarding production line layout and the positioning of drug dispensers. A Mixed-Integer Quadratic Programming model is utilized for the packing problem to exploit drug co-occurrence patterns found in historical patient data. Subsequently, we solve the placement problem - a bi-level problem combining an assignment problem with Shortest Hamiltonian paths with neighborhoods - to arrange dispensers in a layout minimizing expected travel distances. The operational level is encountered daily, scheduling individual movers to process new orders as quickly as possible. This scheduling problem is formulated using Constraint Programming, modeling movers as reservoir resources to ensure order completeness, complemented by a routing phase using an iterative conflict-resolution mechanism and DAG-based reasoning to convert schedules into conflict-free paths. Evaluation using real-world prescription data for 40 drugs shows the framework scales efficiently across several layout topologies for up to 500 orders, with schedules that are highly effective and computationally tractable for daily operations.

==> experiments/batch_size_heuristics/normalized/tikz_patients100_batch100.csv <==
timelimit,Cmax
50.0,1.0
100.0,0.9833183047790802
300.0,0.9573940486925158
500.0,0.9528854824165915
1000.0,0.9495040577096483
2000.0,0.9477006311992786


==> experiments/batch_size_heuristics/normalized/tikz_patients100_batch50.csv <==
timelimit,Cmax
50.0,1.053877366997295
100.0,1.0006762849413886
300.0,0.9864743011722272
500.0,0.986248872858431
1000.0,0.9794860234445446
2000.0,0.9792605951307484


==> experiments/batch_size_heuristics/normalized/tikz_patients200_batch100.csv <==
timelimit,Cmax
50.0,1.0980458986593955
100.0,1.0729379686434901
300.0,1.0285162463076574
500.0,0.9936378095887298
1000.0,0.968416269029766
2000.0,0.9668257214269484


==> experiments/batch_size_heuristics/normalized/tikz_patients200_batch200.csv <==
timelimit,Cmax
100.0,1.0
300.0,0.9984094523971825
500.0,0.9925017041581459
1000.0,0.96671211088389
2000.0,0.9496705294251306


==> experiments/batch_size_heuristics/normalized/tikz_patients200_batch50.csv <==
timelimit,Cmax
48.0,1.0913428766189501
100.0,1.0685071574642127
300.0,1.0181776868893433
500.0,1.0062485798682117
1000.0,0.992274483072029
2000.0,0.9892069984094524


==> experiments/batch_size_heuristics/normalized/tikz_patients300_batch100.csv <==
timelimit,Cmax
100.0,1.105103550295858
300.0,1.0661242603550296
500.0,1.024112426035503
1000.0,0.97551775147929
2000.0,0.9719674556213018


==> experiments/batch_size_heuristics/normalized/tikz_patients300_batch300.csv <==
timelimit,Cmax
300.0,1.0
500.0,0.9873520710059172
1000.0,0.982396449704142
2000.0,0.9650147928994083


==> experiments/batch_size_heuristics/normalized/tikz_patients300_batch50.csv <==
timelimit,Cmax
50.0,1.1231508875739644
100.0,1.107248520710059
300.0,1.043491124260355
500.0,1.0129437869822486
1000.0,1.0034023668639054
2000.0,0.9958579881656805


==> experiments/batch_size_heuristics/normalized/tikz_patients500_batch100.csv <==
timelimit,Cmax
300.0,1.0895509232735445
500.0,1.0765942444140848
1000.0,1.0130007491957163
2000.0,0.9863822660966903


==> experiments/batch_size_heuristics/normalized/tikz_patients500_batch50.csv <==
timelimit,Cmax
100.0,1.1522630117667798
300.0,1.1049755409633775
500.0,1.0817945440923715
1000.0,1.0444669692829756
2000.0,1.0310255167246927


==> experiments/batch_size_heuristics/normalized/tikz_patients500_batch500.csv <==
timelimit,Cmax
1000.0,1.0
2000.0,0.99709135780706


==> experiments/batch_size_heuristics/tikz_patients100_batch100.csv <==
timelimit,Cmax
50.0,4436
100.0,4362
300.0,4247
500.0,4227
1000.0,4212
2000.0,4204


==> experiments/batch_size_heuristics/tikz_patients100_batch50.csv <==
timelimit,Cmax
50.0,4675
100.0,4439
300.0,4376
500.0,4375
1000.0,4345
2000.0,4344


==> experiments/batch_size_heuristics/tikz_patients200_batch100.csv <==
timelimit,Cmax
50.0,9665
100.0,9444
300.0,9053
500.0,8746
1000.0,8524
2000.0,8510


==> experiments/batch_size_heuristics/tikz_patients200_batch200.csv <==
timelimit,Cmax
100.0,8802
300.0,8788
500.0,8736
1000.0,8509
2000.0,8359


==> experiments/batch_size_heuristics/tikz_patients200_batch50.csv <==
timelimit,Cmax
48.0,9606
100.0,9405
300.0,8962
500.0,8857
1000.0,8734
2000.0,8707


==> experiments/batch_size_heuristics/tikz_patients300_batch100.csv <==
timelimit,Cmax
100.0,14941
300.0,14414
500.0,13846
1000.0,13189
2000.0,13141


==> experiments/batch_size_heuristics/tikz_patients300_batch300.csv <==
timelimit,Cmax
300.0,13520
500.0,13349
1000.0,13282
2000.0,13047


==> experiments/batch_size_heuristics/tikz_patients300_batch50.csv <==
timelimit,Cmax
50.0,15185
100.0,14970
300.0,14108
500.0,13695
1000.0,13566
2000.0,13464


==> experiments/batch_size_heuristics/tikz_patients500_batch100.csv <==
timelimit,Cmax
300.0,24723
500.0,24429
1000.0,22986
2000.0,22382


==> experiments/batch_size_heuristics/tikz_patients500_batch50.csv <==
timelimit,Cmax
100.0,26146
300.0,25073
500.0,24547
1000.0,23700
2000.0,23395


==> experiments/batch_size_heuristics/tikz_patients500_batch500.csv <==
timelimit,Cmax
1000.0,22691
2000.0,22625


==> experiments/correlation_matrix.csv <==
0 0 0.0
0 1 0.08119633967098576
0 2 -0.07555729431737064
0 3 0.013290289811231655
0 4 0.013603131083804685
0 5 -0.12701892534551618
0 6 -0.09828825123298311
0 7 -0.002592222966235025
0 8 -0.025208667138022212
0 9 -0.07347597062234673
0 10 -0.09167259027220608
0 11 0.011220296101522803
0 12 -0.05776182781482778
0 13 -0.07638575225471562
0 14 0.022704588956500984
0 15 -0.08162584014877357
0 16 -0.04737412146469221
0 17 -0.09361343398354657
0 18 -0.051773079503056825
0 19 0.3244511384645501
0 20 -0.09361343398354656
0 21 0.031052623989093843
0 22 -0.07523461412423477
0 23 -0.04537727697047439
0 24 -0.09187066716257136
0 25 0.06396068723391052
0 26 -0.07306499762139751
0 27 -0.028013801323183728
0 28 -0.06611497568236671
0 29 -0.02905230623558886
0 30 0.18398247115503363
0 31 0.05051488940802832
0 32 0.024842437313705962
0 33 -0.07273171075281148
0 34 -0.04808239072064356
0 35 -0.09884523177070216
0 36 -0.10065178658064908
0 37 -0.06838704287247788
0 38 -0.07783144992861284
0 39 -0.0918706671625714


1 0 0.08119633967098576
1 1 0.0
1 2 0.04427763152167446
1 3 0.07688195386208714
1 4 0.008626656409780263
1 5 -0.039051728131811375
1 6 -0.04568182501529203
1 7 -0.04569883079254511
1 8 0.01556215569534754
1 9 -0.0530289524155475
1 10 -0.017415877396073132
1 11 -0.16487619341598517
1 12 -0.007769993663326596
1 13 -0.11493205310673967
1 14 -0.053812562104653704
1 15 0.027506277671840964
1 16 -0.15831945200152933
1 17 -0.0816475372096711
1 18 -0.07363447832050814
1 19 0.025815935485516393
1 20 -0.00869867222292619
1 21 -0.04700183032919649
1 22 -0.09377501609572483
1 23 -0.09464507105567725
1 24 -0.06777638220472852
1 25 0.0428665288448304
1 26 -0.004976664387797327
1 27 0.016554026882139212
1 28 -0.08339175358429354
1 29 -0.012111900772724879
1 30 0.029697426972778197
1 31 0.027540427560718037
1 32 -0.00405447393949525
1 33 -0.028424077642880286
1 34 -0.06200278076503943
1 35 -0.06835519995152853
1 36 -0.07151457178074283
1 37 -0.08619504462813402
1 38 -0.004026319734934535
1 39 -0.0677763822047286


2 0 -0.07555729431737063
2 1 0.04427763152167446
2 2 0.0
2 3 0.06136152556551813
2 4 -0.029661987367531766
2 5 -0.01099309217028368
2 6 -0.21715572770739497
2 7 0.01792024614059931
2 8 0.06185728853051026
2 9 -0.10853654894610863
2 10 0.028644115802084064
2 11 -0.015522762737541287
2 12 0.00754253859232371
2 13 -0.08141249427598639
2 14 -0.07840673941763779
2 15 -0.04460864337559662
2 16 0.018647671346333838
2 17 -0.04852510243859589
2 18 -0.07786867829325111
2 19 -0.032643811806376606
2 20 0.1696258398262455
2 21 -0.008418403552295787
2 22 -0.10747060100212111
2 23 -0.026203177377174917
2 24 -0.011432454270194561
2 25 -0.00786565069244407
2 26 -0.01984337980184004
2 27 -0.01937031429394665
2 28 -0.028265615714809986
2 29 -0.15497414541712307
2 30 -0.08098129865362227
2 31 -0.06414125489923096
2 32 -0.03463200577973792
2 33 -0.05196963099825353
2 34 -0.003283135394342494
2 35 -0.027307056977787653
2 36 -0.044942133208932596
2 37 -0.07155412096891389
2 38 0.04402711112564316
2 39 -0.02529734561915406


3 0 0.013290289811231655
3 1 0.07688195386208714
3 2 0.06136152556551813
3 3 0.0
3 4 -0.0030556345530141655
3 5 -0.0025520087589174394
3 6 -0.038072433094882945
3 7 -0.26115556299588233
3 8 0.024445415513455155
3 9 -0.03903467007174447
3 10 0.008609749802043773
3 11 -0.02303348081145316
3 12 0.0248645231705026
3 13 -0.038441453685340084
3 14 -0.008275242266052323
3 15 0.051347308971551445
3 16 -0.06064202192167646
3 17 -0.08629383997661608
3 18 -0.06092600794176064
3 19 -0.007857734213985041
3 20 0.06307741897223061
3 21 -0.15285446012893542
3 22 -0.10307836500559871
3 23 -0.07263768141955364
3 24 0.006870297066387985
3 25 -0.1594655276537506
3 26 -0.0022645105204285093
3 27 0.07661811028097516
3 28 -0.048484739745263405
3 29 -0.025112085454312812
3 30 -0.07177674471938916
3 31 -0.027894546605071808
3 32 -0.16269252670162493
3 33 -0.004975783989012855
3 34 -0.004975783989012843
3 35 -0.059723369480447264
3 36 -0.04908163323246082
3 37 -0.08958172461345225
3 38 0.032977425918662685
3 39 -0.045343960638161464


4 0 0.013603131083804685
4 1 0.008626656409780263
4 2 -0.029661987367531766
4 3 -0.0030556345530141655
4 4 0.0
4 5 -0.15550452702846926
4 6 0.07504600328779776
4 7 0.009086813597033038
4 8 -0.02020601748193705
4 9 -0.08402138691787649
4 10 -0.009639107596375802
4 11 0.018689657743589477
4 12 -0.025812244359241905
4 13 -0.025794281836568875
4 14 -0.005514404834306875
4 15 -0.01562907905754023
4 16 -0.04238539135003436
4 17 -0.0021415312572069197
4 18 -0.0528689403326878
4 19 -0.055059190828369804
4 20 -0.08116774828615882
4 21 -0.016430534329279507
4 22 -0.011333877219659047
4 23 -0.052010782085040105
4 24 -0.023816547567745552
4 25 0.05070928568291597
4 26 -0.042445547017305525
4 27 -0.03895941938061409
4 28 -0.02614372371955977
4 29 -0.04404416125510662
4 30 -0.07154821223727442
4 31 -0.04476361676737909
4 32 -0.015949741570504578
4 33 0.024524262546690715
4 34 -0.058621192630193
4 35 -0.013809347159148257
4 36 -0.04953371293254882
4 37 -0.05907336885731906
4 38 -0.07117270610361139
4 39 -0.02381654756774528


5 0 -0.12701892534551618
5 1 -0.039051728131811375
5 2 -0.01099309217028368
5 3 -0.0025520087589174394
5 4 -0.15550452702846926
5 5 0.0
5 6 -0.026716964104542176
5 7 -0.0034843205574911973
5 8 -0.01060176576511801
5 9 -0.02227088301577091
5 10 0.12217724164971587
5 11 0.025829196794542632
5 12 -0.009723841183803941
5 13 0.3513939153662593
5 14 -0.04794182784154315
5 15 -0.02262078818253704
5 16 -0.025198797686050718
5 17 -0.09031400814193365
5 18 -0.051007198600309014
5 19 -0.03302105148253221
5 20 -0.005786134226363496
5 21 -0.01391306451882804
5 22 -0.04298992428294797
5 23 -0.03844718452803048
5 24 0.005628111711021745
5 25 -0.0748071222503853
5 26 3.089320914379641e-18
5 27 0.11228629258217496
5 28 -0.030152747906003783
5 29 0.23047439419338916
5 30 -0.04492390534444938
5 31 -0.0018527892852291325
5 32 -0.06417034662619525
5 33 -0.0166751035670611
5 34 -0.09078667497622141
5 35 -0.0015007691536931226
5 36 -0.05717568798048039
5 37 -0.015715571065444033
5 38 -0.028140558555108157
5 39 -0.06190922882123816


6 0 -0.09828825123298311
6 1 -0.04568182501529203
6 2 -0.21715572770739494
6 3 -0.03807243309488294
6 4 0.07504600328779776
6 5 -0.026716964104542176
6 6 0.0
6 7 0.009663582761217331
6 8 0.010339251907897818
6 9 -0.024132026342021898
6 10 -0.010430220650008542
6 11 -0.019117703063215384
6 12 -0.020678687060385115
6 13 -0.008458202087279027
6 14 0.03332822612028996
6 15 0.008082382180554014
6 16 0.008138167414706531
6 17 -0.022039721360871883
6 18 -0.05825063416174707
6 19 -0.06444166624336521
6 20 -0.09690089782685052
6 21 0.02194172097668403
6 22 -0.04555115408185561
6 23 -0.002991465682344441
6 24 -0.040400480584938926
6 25 0.01366156820528535
6 26 0.05069294156682159
6 27 0.02760873092095879
6 28 -0.007746389979869336
6 29 -0.10755497006182625
6 30 -0.010483347971107877
6 31 -0.010176473249736157
6 32 -0.01744834663831123
6 33 -0.025491561704784803
6 34 -0.010176473249736286
6 35 -0.051661557575731765
6 36 -0.03496447238010181
6 37 -0.07769735858385173
6 38 0.029382167698137528
6 39 -0.05784614265570793


7 0 -0.002592222966235025
7 1 -0.0456988307925451
7 2 0.017920246140599314
7 3 -0.26115556299588233
7 4 0.009086813597033038
7 5 -0.0034843205574911973
7 6 0.009663582761217333
7 7 0.0
7 8 -0.06714451651241427
7 9 0.04952778461716273
7 10 -0.01979407825609935
7 11 -0.013322427820342984
7 12 -0.04247783253977468
7 13 -0.028802779948053955
7 14 -0.03328445372438341
7 15 0.004299819241308533
7 16 0.0365125435859101
7 17 -0.06616318702319957
7 18 -0.0378440505744228
7 19 0.05726435510261917
7 20 0.042515508011105214
7 21 -0.09739145163179627
7 22 -0.06471114918380572
7 23 -0.06683895156411442
7 24 -0.045024893688173105
7 25 -0.10160370335500085
7 26 -0.04173919355648408
7 27 -0.056623002242293594
7 28 -0.04678874675069573
7 29 0.009954043603036635
7 30 0.023314938216739634
7 31 0.027791839278434902
7 32 -0.10365979070385396
7 33 -0.0611420464125573
7 34 -0.0018527892852291364
7 35 -0.019509998998011438
7 36 -0.03946966847684767
7 37 -0.03211442782938575
7 38 0.005628111711021657
7 39 0.005628111711021764


8 0 -0.025208667138022212
8 1 0.015562155695347538
8 2 0.06185728853051025
8 3 0.02444541551345516
8 4 -0.02020601748193705
8 5 -0.01060176576511801
8 6 0.010339251907897818
8 7 -0.06714451651241427
8 8 0.0
8 9 -0.051041961529869735
8 10 -0.037336481984153125
8 11 -0.025535074503804232
8 12 0.04128309865715608
8 13 -0.01363264212721231
8 14 -0.010096512386675338
8 15 -0.06276090585068694
8 16 -0.017420838443469627
8 17 -0.020871459455007988
8 18 0.026367303118242633
8 19 -0.026538537566779773
8 20 0.010155062179820613
8 21 0.018814833629657413
8 22 -0.010372665210941124
8 23 -0.032515416299692255
8 24 -0.03539103350462163
8 25 0.012456604548488407
8 26 0.036688925577832696
8 27 0.015638875102585707
8 28 -0.036628084704890346
8 29 -0.03432553402624805
8 30 -0.01949422432185651
8 31 -0.008644158248746276
8 32 -0.04127539855218608
8 33 -0.06577076928393945
8 34 -0.008644158248746255
8 35 -0.053274672162090406
8 36 -0.03150145685176555
8 37 -0.03783849203312813
8 38 0.007991523694591803
8 39 -0.03539103350462162


9 0 -0.07347597062234672
9 1 -0.0530289524155475
9 2 -0.10853654894610862
9 3 -0.03903467007174447
9 4 -0.08402138691787649
9 5 -0.02227088301577091
9 6 -0.024132026342021894
9 7 0.049527784617162736
9 8 -0.051041961529869735
9 9 0.0
9 10 -0.010874224300642488
9 11 -0.014810439106636295
9 12 -0.09378991702768341
9 13 -0.004396417417787314
9 14 -0.04005550066609047
9 15 0.0026573769394039656
9 16 -0.028602027847728008
9 17 0.020615713146716667
9 18 -0.03657381214721842
9 19 -0.056982377626529315
9 20 -0.04504737319719136
9 21 -0.024554950228986693
9 22 -0.061863401560698625
9 23 -0.03312331672928549
9 24 0.031141192083118205
9 25 0.06444185759745916
9 26 0.0006636473034862281
9 27 -0.01767025108700674
9 28 -0.002281399098489092
9 29 -0.07487288757295019
9 30 -0.04106679614815821
9 31 -0.02456888013211901
9 32 -0.02464415668288979
9 33 -0.024568880132119057
9 34 0.05603118706389745
9 35 0.012742317791794506
9 36 -0.0065102244230716005
9 37 -0.04960569267057283
9 38 -0.03006735787335509
9 39 0.031141192083117643


10 0 -0.09167259027220608
10 1 -0.017415877396073136
10 2 0.028644115802084064
10 3 0.008609749802043773
10 4 -0.009639107596375804
10 5 0.12217724164971588
10 6 -0.010430220650008544
10 7 -0.01979407825609935
10 8 -0.03733648198415313
10 9 -0.01087422430064249
10 10 0.0
10 11 -0.06290082987424334
10 12 0.008922641511029323
10 13 0.022945216727239797
10 14 -0.05126428910715299
10 15 -0.0031128663175654125
10 16 -0.007756997413246173
10 17 -0.056525350997474855
10 18 0.052323485483723564
10 19 -0.03365307943608305
10 20 -0.07150678665853194
10 21 -0.004542456012532872
10 22 -0.057708959665695336
10 23 -0.01911852183636345
10 24 -0.038587792558075734
10 25 -0.026902487527242818
10 26 -0.021803788860157266
10 27 0.010214718728115309
10 28 -0.060492917422143876
10 29 0.11254588188084198
10 30 -0.05826010766073247
10 31 -0.03181850028709588
10 32 -0.013000291054477338
10 33 -0.031818500287095944
10 34 -0.03181850028709587
10 35 -0.0108776429816665
10 36 -0.05657970056293739
10 37 -0.06143759378280393
10 38 0.003307525076406917
10 39 -0.01764013374083452


11 0 0.011220296101522802
11 1 -0.16487619341598514
11 2 -0.01552276273754129
11 3 -0.023033480811453164
11 4 0.018689657743589477
11 5 0.02582919679454263
11 6 -0.019117703063215384
11 7 -0.013322427820342984
11 8 -0.025535074503804232
11 9 -0.014810439106636295
11 10 -0.06290082987424335
11 11 -1.1102230246251565e-16
11 12 -0.019288594339920945
11 13 0.045399907555806314
11 14 0.008840117506882446
11 15 -0.008767303228379418
11 16 -0.06841909347729459
11 17 0.0014330215483198958
11 18 -0.04403855809148612
11 19 -0.028408686530287514
11 20 -0.03437288672750877
11 21 0.02279876313085909
11 22 -0.04742291876642518
11 23 -0.01629277588014406
11 24 -0.048308615039636835
11 25 0.03702766008421945
11 26 -0.018456141582124
11 27 0.06028454036478477
11 28 -0.049085527914254766
11 29 -0.014518831090169729
11 30 0.040157640183297566
11 31 0.098166882090142
11 32 -0.024522928849777897
11 33 -0.033686131851256254
11 34 -0.05566163417482258
11 35 -0.045086219075043746
11 36 -0.019659370037312406
11 37 -0.025539185167160697
11 38 0.026789322885616786
11 39 -0.04830861503963681


12 0 -0.05776182781482778
12 1 -0.007769993663326597
12 2 0.007542538592323709
12 3 0.0248645231705026
12 4 -0.025812244359241905
12 5 -0.00972384118380394
12 6 -0.020678687060385118
12 7 -0.04247783253977468
12 8 0.04128309865715607
12 9 -0.09378991702768341
12 10 0.008922641511029323
12 11 -0.01928859433992094
12 12 0.0
12 13 -0.005922820827943668
12 14 0.006862344543609904
12 15 -0.042918792384617245
12 16 -0.009290840490216681
12 17 -0.048664537014642
12 18 0.05614970183025888
12 19 -0.010130104000215018
12 20 -0.026198296692013054
12 21 -0.004768323778772774
12 22 -0.05350632314751246
12 23 -0.06628906238135007
12 24 -0.04050652077144297
12 25 -0.06313861163002736
12 26 -0.017710916892584725
12 27 0.01715057336197191
12 28 -0.05808439115395536
12 29 0.022980610352409368
12 30 -0.009104226692416839
12 31 -0.07338705335786545
12 32 -0.029565194507467536
12 33 -0.04581021254106562
12 34 0.009343469092534164
12 35 -0.06502824953382104
12 36 -0.03386303434329663
12 37 -0.04466100530026527
12 38 -0.00909330058134422
12 39 0.022319919608754322


13 0 -0.07638575225471562
13 1 -0.11493205310673967
13 2 -0.08141249427598639
13 3 -0.038441453685340084
13 4 -0.025794281836568875
13 5 0.35139391536625925
13 6 -0.008458202087279027
13 7 -0.02880277994805396
13 8 -0.01363264212721231
13 9 -0.004396417417787313
13 10 0.022945216727239794
13 11 0.045399907555806314
13 12 -0.005922820827943668
13 13 -2.220446049250313e-16
13 14 -0.026756980617874054
13 15 -0.03554401651063681
13 16 0.01785456744778868
13 17 -0.01788444315225635
13 18 -0.02176236369516132
13 19 -0.062194590869892194
13 20 -0.049494156630663075
13 21 0.0038336975519020077
13 22 0.007481511946383238
13 23 -0.04889534205112975
13 24 0.010467947366982424
13 25 -0.07199114009717922
13 26 -0.014376365819632279
13 27 0.01851117427134541
13 28 -0.01317897939590098
13 29 0.11266590043873832
13 30 -0.07051117867071863
13 31 -0.006126357341930513
13 32 -0.05621943954583321
13 33 -0.006126357341930454
13 34 -0.025526488924709552
13 35 -0.004962381959227585
13 36 -0.05305731303286639
13 37 0.04970514054565093
13 38 -0.011631052629981077
13 39 -0.033730052626944805


14 0 0.022704588956500984
14 1 -0.05381256210465371
14 2 -0.07840673941763779
14 3 -0.008275242266052323
14 4 -0.005514404834306874
14 5 -0.047941827841543154
14 6 0.03332822612028996
14 7 -0.033284453724383406
14 8 -0.010096512386675338
14 9 -0.04005550066609047
14 10 -0.051264289107152985
14 11 0.008840117506882446
14 12 0.006862344543609905
14 13 -0.026756980617874054
14 14 -1.1102230246251565e-16
14 15 0.00018022369118792856
14 16 -0.01897416478060005
14 17 -0.021408031267997903
14 18 -0.03388710534928533
14 19 0.02304152846897337
14 20 -0.041515265579443864
14 21 -0.006096627149749923
14 22 0.07475689620341576
14 23 -0.003991523982148781
14 24 -0.04241876231798358
14 25 -0.010078646259159834
14 26 0.017070556019300118
14 27 -0.04701641609489373
14 28 -0.015399706218517923
14 29 -0.04019572267862569
14 30 -0.008123344079327917
14 31 0.00048712914874227933
14 32 -0.033887105349285386
14 33 0.04984954955464654
14 34 -0.04887529125716202
14 35 -0.03958924529696478
14 36 0.0186531570337975
14 37 0.010838713533017326
14 38 0.01381075982445992
14 39 -0.04241876231798354


15 0 -0.08162584014877357
15 1 0.027506277671840964
15 2 -0.04460864337559662
15 3 0.051347308971551445
15 4 -0.015629079057540234
15 5 -0.02262078818253704
15 6 0.008082382180554014
15 7 0.004299819241308533
15 8 -0.06276090585068694
15 9 0.0026573769394039656
15 10 -0.003112866317565412
15 11 -0.008767303228379418
15 12 -0.042918792384617245
15 13 -0.0355440165106368
15 14 0.00018022369118792853
15 15 -1.1102230246251565e-16
15 16 -0.0708846343546449
15 17 -0.07449469077100211
15 18 0.03328245763764974
15 19 -0.03729583336126814
15 20 -0.0498745936580636
15 21 -0.05225466869998418
15 22 -0.037852402512962
15 23 0.00860052050938906
15 24 -0.025063692920563777
15 25 -0.05792937982859488
15 26 -0.023887848548564277
15 27 -0.00674553556135476
15 28 -0.04401595830003487
15 29 -0.022143650142002605
15 30 -0.06904611156936585
15 31 -0.07326520647740167
15 32 0.006444613813125761
15 33 0.0476174137078362
15 34 -0.027934223907937504
15 35 -0.01650714686917867
15 36 -0.018742777060381917
15 37 0.004436004322460985
15 38 -0.007851277300417655
15 39 -0.04227610854070981


16 0 -0.04737412146469222
16 1 -0.15831945200152933
16 2 0.01864767134633384
16 3 -0.06064202192167646
16 4 -0.04238539135003436
16 5 -0.025198797686050718
16 6 0.008138167414706531
16 7 0.03651254358591009
16 8 -0.017420838443469623
16 9 -0.028602027847728008
16 10 -0.0077569974132461715
16 11 -0.06841909347729459
16 12 -0.009290840490216681
16 13 0.01785456744778868
16 14 -0.01897416478060005
16 15 -0.0708846343546449
16 16 0.0
16 17 0.06063347922446382
16 18 0.06144066898493465
16 19 -0.0233812999533659
16 20 -0.00709185213219407
16 21 -0.024641644145347794
16 22 -0.008749434957608038
16 23 -0.0025317150293502895
16 24 0.019520736885052535
16 25 -0.028838444440890877
16 26 -0.005133675863614012
16 27 -0.05708362750924217
16 28 -0.029003896018523965
16 29 -0.004859485364793395
16 30 -0.0459095858455652
16 31 0.06535661757152177
16 32 -0.01238527319459151
16 33 -0.038557669780688704
16 34 0.0030080451601953336
16 35 -0.0228148047236252
16 36 -0.024118431652050434
16 37 -0.030153599037257398
16 38 -0.02782743343188342
16 39 0.019520736885052768


17 0 -0.09361343398354656
17 1 -0.0816475372096711
17 2 -0.04852510243859588
17 3 -0.08629383997661608
17 4 -0.0021415312572069197
17 5 -0.09031400814193365
17 6 -0.022039721360871883
17 7 -0.06616318702319957
17 8 -0.020871459455007985
17 9 0.020615713146716667
17 10 -0.05652535099747485
17 11 0.0014330215483198958
17 12 -0.048664537014642
17 13 -0.01788444315225635
17 14 -0.021408031267997903
17 15 -0.0744946907710021
17 16 0.06063347922446382
17 17 -2.220446049250313e-16
17 18 -0.03338248503356004
17 19 -0.08235878054407678
17 20 -0.04361093452002581
17 21 0.030136070187808704
17 22 0.032117309558702636
17 23 0.01405043105679209
17 24 0.06298497656499061
17 25 -0.049738865415876035
17 26 0.011049892402196462
17 27 -0.03748700213793375
17 28 0.037610507151823735
17 29 0.008569006051920517
17 30 0.04561493244717753
17 31 0.0001337730396424243
17 32 0.07496209272660641
17 33 -0.020199728986056136
17 34 -0.0405332310117549
17 35 0.024813723696539596
17 36 0.11982246755037705
17 37 0.057967258626954565
17 38 -0.029663892188673057
17 39 -0.029663892188673033


18 0 -0.05177307950305683
18 1 -0.07363447832050815
18 2 -0.07786867829325113
18 3 -0.060926007941760646
18 4 -0.0528689403326878
18 5 -0.051007198600309014
18 6 -0.05825063416174707
18 7 -0.037844050574422805
18 8 0.026367303118242633
18 9 -0.036573812147218415
18 10 0.052323485483723564
18 11 -0.04403855809148612
18 12 0.05614970183025888
18 13 -0.02176236369516132
18 14 -0.03388710534928533
18 15 0.03328245763764974
18 16 0.06144066898493465
18 17 -0.03338248503356004
18 18 -1.1102230246251565e-16
18 19 -0.042043134329501734
18 20 -0.03338248503356003
18 21 -0.038325803443736435
18 22 -0.013890187444675309
18 23 0.11200753328706801
18 24 0.027906391523405495
18 25 0.018453887333553392
18 26 0.0032850688666061527
18 27 0.015862096959877798
18 28 -0.023731616485255732
18 29 -0.050018965277667374
18 30 -0.019603108661655138
18 31 0.011374205166324846
18 32 -0.023569023569023708
18 33 0.07786955844637664
18 34 0.033539322926342145
18 35 0.009213166547046075
18 36 0.007490310677062356
18 37 -0.024845327792626916
18 38 -0.047839528325837745
18 39 0.10365231137264877


19 0 0.32445113846455004
19 1 0.025815935485516393
19 2 -0.032643811806376606
19 3 -0.007857734213985041
19 4 -0.055059190828369804
19 5 -0.03302105148253221
19 6 -0.0644416662433652
19 7 0.05726435510261917
19 8 -0.026538537566779777
19 9 -0.056982377626529315
19 10 -0.03365307943608305
19 11 -0.028408686530287514
19 12 -0.010130104000215018
19 13 -0.06219459086989219
19 14 0.02304152846897337
19 15 -0.037295833361268134
19 16 -0.0233812999533659
19 17 -0.08235878054407678
19 18 -0.042043134329501734
19 19 0.0
19 20 -0.04107376340069181
19 21 -0.0025035701329743916
19 22 -0.07192910507258152
19 23 -0.015255812734805613
19 24 -0.06616594026127721
19 25 0.006295231525700047
19 26 -0.050071402659484544
19 27 -0.0033387552399501822
19 28 -0.029311798391299215
19 29 -0.02470894315424349
19 30 0.1341839202566407
19 31 0.008223817391388659
19 32 0.017962090253448998
19 33 -0.042452678966358286
19 34 -0.02556051351377599
19 35 -0.04122826708816379
19 36 -0.06288100620667122
19 37 -0.04959106203922484
19 38 -0.02768166888482004
19 39 -0.06616594026127728


20 0 -0.09361343398354655
20 1 -0.00869867222292619
20 2 0.1696258398262455
20 3 0.06307741897223061
20 4 -0.08116774828615882
20 5 -0.005786134226363496
20 6 -0.09690089782685052
20 7 0.042515508011105214
20 8 0.010155062179820613
20 9 -0.04504737319719137
20 10 -0.07150678665853195
20 11 -0.03437288672750876
20 12 -0.026198296692013054
20 13 -0.04949415663066307
20 14 -0.04151526557944386
20 15 -0.0498745936580636
20 16 -0.00709185213219407
20 17 -0.04361093452002581
20 18 -0.03338248503356003
20 19 -0.04107376340069181
20 20 -2.220446049250313e-16
20 21 0.011049892402196367
20 22 -0.07217409645490762
20 23 -0.024897876310363873
20 24 -0.006501675000257238
20 25 0.0054011409770887316
20 26 -0.027122463169028107
20 27 0.004642567732424359
20 28 0.014788961894030265
20 29 0.09260054927075176
20 30 -0.029274029554309577
20 31 -0.04053323101175489
20 32 0.020789803846522903
20 33 -0.04053323101175467
20 34 -0.060866733037453484
20 35 0.00010835687203738397
20 36 -0.025914038881199343
20 37 -0.0545138900279021
20 38 -0.006501675000257157
20 39 0.039822759376574236


21 0 0.031052623989093843
21 1 -0.04700183032919649
21 2 -0.008418403552295787
21 3 -0.15285446012893542
21 4 -0.016430534329279507
21 5 -0.013913064518828039
21 6 0.02194172097668403
21 7 -0.09739145163179629
21 8 0.018814833629657413
21 9 -0.02455495022898669
21 10 -0.004542456012532872
21 11 0.02279876313085909
21 12 -0.004768323778772774
21 13 0.0038336975519020077
21 14 -0.006096627149749922
21 15 -0.05225466869998418
21 16 -0.024641644145347794
21 17 0.030136070187808707
21 18 -0.038325803443736435
21 19 -0.0025035701329743916
21 20 0.011049892402196369
21 21 0.0
21 22 -0.005420870412307727
21 23 0.05786580052839898
21 24 -0.044946657497549496
21 25 -0.05795837408532921
21 26 -0.05555555555555562
21 27 -0.0498183029277953
21 28 -0.04566950241562935
21 29 0.03261291405156377
21 30 0.051090202746762535
21 31 -0.02836007088118029
21 32 -0.05913123959890796
21 33 -0.028360070881180286
21 34 -0.051787955522155336
21 35 0.01498161386034629
21 36 -0.04271519512776542
21 37 -0.046382691680978944
21 38 0.008427498280790362
21 39 -0.04494665749754952


22 0 -0.07523461412423478
22 1 -0.09377501609572483
22 2 -0.10747060100212111
22 3 -0.10307836500559871
22 4 -0.011333877219659049
22 5 -0.04298992428294797
22 6 -0.04555115408185561
22 7 -0.06471114918380573
22 8 -0.010372665210941124
22 9 -0.061863401560698625
22 10 -0.057708959665695336
22 11 -0.04742291876642518
22 12 -0.05350632314751246
22 13 0.007481511946383239
22 14 0.07475689620341576
22 15 -0.037852402512962
22 16 -0.008749434957608037
22 17 0.03211730955870263
22 18 -0.013890187444675309
22 19 -0.07192910507258152
22 20 -0.07217409645490762
22 21 -0.005420870412307728
22 22 -2.220446049250313e-16
22 23 0.015133604614500081
22 24 0.02339040055301793
22 25 -0.060758513519594416
22 26 -0.005420870412307999
22 27 -0.06643440682583802
22 28 0.10330356414988728
22 29 -0.05539063619732845
22 30 -0.025184292969119778
22 31 -0.03248514208588766
22 32 -0.04637185654606936
22 33 -0.03248514208588765
22 34 -0.03248514208588763
22 35 0.0996000981898374
22 36 0.09595897975042651
22 37 0.3023426644402366
22 38 -0.0182737504320449
22 39 0.02339040055301799


23 0 -0.04537727697047439
23 1 -0.09464507105567725
23 2 -0.026203177377174917
23 3 -0.07263768141955365
23 4 -0.052010782085040105
23 5 -0.03844718452803048
23 6 -0.0029914656823444414
23 7 -0.06683895156411443
23 8 -0.032515416299692255
23 9 -0.03312331672928549
23 10 -0.019118521836363454
23 11 -0.01629277588014406
23 12 -0.06628906238135009
23 13 -0.048895342051129755
23 14 -0.00399152398214878
23 15 0.00860052050938906
23 16 -0.0025317150293502895
23 17 0.01405043105679209
23 18 0.11200753328706803
23 19 -0.015255812734805613
23 20 -0.024897876310363873
23 21 0.05786580052839898
23 22 0.015133604614500081
23 23 -1.1102230246251565e-16
23 24 0.03773921713283519
23 25 -0.03506492837318927
23 26 -0.009447477637289675
23 27 0.0008145991779891288
23 28 -0.01782720895113736
23 29 -0.023267102317522083
23 30 0.010522283344974973
23 31 -0.0028307506918426157
23 32 0.09077917286358378
23 33 0.021073366261495637
23 34 0.02107336626149588
23 35 0.017069538507085105
23 36 0.015341890101485841
23 37 -0.04535364228978173
23 38 0.010509655404080765
23 39 0.09219834059034368


24 0 -0.09187066716257136
24 1 -0.06777638220472854
24 2 -0.011432454270194563
24 3 0.006870297066387985
24 4 -0.023816547567745556
24 5 0.005628111711021746
24 6 -0.040400480584938926
24 7 -0.0450248936881731
24 8 -0.03539103350462163
24 9 0.031141192083118205
24 10 -0.038587792558075734
24 11 -0.04830861503963684
24 12 -0.04050652077144297
24 13 0.010467947366982424
24 14 -0.04241876231798358
24 15 -0.025063692920563777
24 16 0.019520736885052535
24 17 0.06298497656499061
24 18 0.027906391523405495
24 19 -0.06616594026127721
24 20 -0.006501675000257238
24 21 -0.04494665749754949
24 22 0.02339040055301793
24 23 0.03773921713283519
24 24 0.0
24 25 -0.021190959326946462
24 26 -0.04494665749754941
24 27 -0.010851343886515232
24 28 -0.00503842454957158
24 29 -0.051945757372112565
24 30 -0.019748471061316327
24 31 -0.04189851898834758
24 32 0.002657751573657857
24 33 -0.041898518988347636
24 34 -0.013467381103397338
24 35 0.0006060361202471921
24 36 -0.0005958326623498141
24 37 -0.03752544522238942
24 38 -0.003977272727272823
24 39 0.09318181818181788


25 0 0.06396068723391052
25 1 0.0428665288448304
25 2 -0.007865650692444067
25 3 -0.1594655276537506
25 4 0.05070928568291597
25 5 -0.0748071222503853
25 6 0.01366156820528535
25 7 -0.10160370335500085
25 8 0.012456604548488407
25 9 0.06444185759745914
25 10 -0.026902487527242818
25 11 0.03702766008421945
25 12 -0.06313861163002736
25 13 -0.07199114009717923
25 14 -0.010078646259159833
25 15 -0.057929379828594876
25 16 -0.028838444440890877
25 17 -0.049738865415876035
25 18 0.018453887333553392
25 19 0.006295231525700048
25 20 0.0054011409770887316
25 21 -0.05795837408532921
25 22 -0.060758513519594416
25 23 -0.03506492837318928
25 24 -0.02119095932694646
25 25 -1.1102230246251565e-16
25 26 0.04792711703209961
25 27 -0.005228051350532485
25 28 -0.04764474189532644
25 29 -0.048336194436681995
25 30 0.0030977714713335412
25 31 0.05877752127576603
25 32 -0.06168870908644979
25 33 -0.008905685041782548
25 34 -0.00890568504178213
25 35 -0.043762823018203306
25 36 -0.044562658650171824
25 37 -0.04838877711955262
25 38 -0.02119095932694637
25 39 -0.021190959326946486


26 0 -0.07306499762139751
26 1 -0.004976664387797327
26 2 -0.019843379801840037
26 3 -0.002264510520428509
26 4 -0.042445547017305525
26 5 3.089320914379641e-18
26 6 0.05069294156682159
26 7 -0.04173919355648409
26 8 0.03668892557783269
26 9 0.0006636473034862281
26 10 -0.021803788860157266
26 11 -0.018456141582124004
26 12 -0.017710916892584725
26 13 -0.014376365819632279
26 14 0.017070556019300118
26 15 -0.023887848548564277
26 16 -0.005133675863614011
26 17 0.01104989240219646
26 18 0.0032850688666061527
26 19 -0.050071402659484544
26 20 -0.027122463169028107
26 21 -0.05555555555555562
26 22 -0.005420870412307999
26 23 -0.009447477637289677
26 24 -0.04494665749754942
26 25 0.04792711703209961
26 26 0.0
26 27 0.022993062889751413
26 28 0.006919621578125593
26 29 -0.04484275682090059
26 30 -0.056766891940847636
26 31 -0.004932186240205226
26 32 0.003285068866606525
26 33 -0.004932186240205221
26 34 -0.004932186240205205
26 35 0.04344668019500438
26 36 -0.042715195127765344
26 37 -0.020462952212196527
26 38 0.035114576169960304
26 39 -0.018259579608379532


27 0 -0.028013801323183728
27 1 0.016554026882139212
27 2 -0.019370314293946648
27 3 0.07661811028097515
27 4 -0.0389594193806141
27 5 0.11228629258217496
27 6 0.027608730920958793
27 7 -0.056623002242293594
27 8 0.015638875102585707
27 9 -0.01767025108700674
27 10 0.010214718728115309
27 11 0.06028454036478477
27 12 0.017150573361971913
27 13 0.01851117427134541
27 14 -0.04701641609489373
27 15 -0.00674553556135476
27 16 -0.05708362750924217
27 17 -0.03748700213793375
27 18 0.015862096959877798
27 19 -0.0033387552399501822
27 20 0.004642567732424359
27 21 -0.0498183029277953
27 22 -0.06643440682583802
27 23 0.0008145991779891287
27 24 -0.01085134388651523
27 25 -0.005228051350532485
27 26 0.022993062889751417
27 27 0.0
27 28 -0.011932747058934373
27 29 0.049280570573229036
27 30 -0.05090454394161402
27 31 0.031129965777174785
27 32 0.015862096959877794
27 33 -0.02058320141550868
27 34 -0.020583201415508783
27 35 -0.03761647231315586
27 36 -0.038303973548908146
27 37 -0.04159272572585185
27 38 -0.010851343886515256
27 39 -0.04030499157848576


28 0 -0.0661149756823667
28 1 -0.08339175358429354
28 2 -0.028265615714809986
28 3 -0.048484739745263405
28 4 -0.026143723719559774
28 5 -0.03015274790600378
28 6 -0.007746389979869336
28 7 -0.04678874675069572
28 8 -0.03662808470489034
28 9 -0.002281399098489092
28 10 -0.06049291742214388
28 11 -0.049085527914254766
28 12 -0.05808439115395536
28 13 -0.013178979395900983
28 14 -0.015399706218517923
28 15 -0.04401595830003487
28 16 -0.029003896018523965
28 17 0.037610507151823735
28 18 -0.023731616485255735
28 19 -0.02931179839129922
28 20 0.014788961894030265
28 21 -0.04566950241562935
28 22 0.10330356414988728
28 23 -0.01782720895113736
28 24 -0.00503842454957158
28 25 -0.04764474189532644
28 26 0.006919621578125593
28 27 -0.011932747058934375
28 28 0.0
28 29 0.0629870454044728
28 30 -0.046665282755165814
28 31 -0.042572342876752295
28 32 0.001145664244115544
28 33 0.04146656773709689
28 34 -0.04257234287675229
28 35 -0.03448382365940957
28 36 0.16566356252215927
28 37 0.11683359719200972
28 38 -0.005038424549571656
28 39 -0.005038424549571741


29 0 -0.02905230623558886
29 1 -0.012111900772724877
29 2 -0.15497414541712307
29 3 -0.025112085454312812
29 4 -0.04404416125510662
29 5 0.23047439419338914
29 6 -0.10755497006182625
29 7 0.009954043603036637
29 8 -0.03432553402624804
29 9 -0.07487288757295019
29 10 0.11254588188084198
29 11 -0.014518831090169729
29 12 0.022980610352409364
29 13 0.11266590043873832
29 14 -0.04019572267862569
29 15 -0.02214365014200261
29 16 -0.004859485364793395
29 17 0.008569006051920517
29 18 -0.05001896527766737
29 19 -0.024708943154243487
29 20 0.09260054927075176
29 21 0.03261291405156377
29 22 -0.05539063619732845
29 23 -0.023267102317522086
29 24 -0.051945757372112565
29 25 -0.04833619443668199
29 26 -0.04484275682090059
29 27 0.04928057057322903
29 28 0.0629870454044728
29 29 0.0
29 30 -0.027617271481772343
29 31 0.043294581113282396
29 32 -0.013378566616436305
29 33 -0.01859359753140982
29 34 -0.05985238329453811
29 35 -0.023415871532308834
29 36 -0.04936681136590245
29 37 -0.03078181864264836
29 38 -0.02844648617996635
29 39 -0.004947214987820188


30 0 0.18398247115503363
30 1 0.029697426972778197
30 2 -0.08098129865362226
30 3 -0.07177674471938916
30 4 -0.07154821223727442
30 5 -0.04492390534444938
30 6 -0.010483347971107875
30 7 0.023314938216739634
30 8 -0.01949422432185651
30 9 -0.04106679614815821
30 10 -0.05826010766073245
30 11 0.040157640183297566
30 12 -0.009104226692416839
30 13 -0.07051117867071864
30 14 -0.008123344079327917
30 15 -0.06904611156936585
30 16 -0.0459095858455652
30 17 0.045614932447177535
30 18 -0.019603108661655138
30 19 0.1341839202566407
30 20 -0.029274029554309577
30 21 0.05109020274676253
30 22 -0.025184292969119774
30 23 0.010522283344974974
30 24 -0.019748471061316327
30 25 0.0030977714713335412
30 26 -0.056766891940847636
30 27 -0.050904543941614026
30 28 -0.04666528275516582
30 29 -0.027617271481772343
30 30 0.0
30 31 0.061988653169233236
30 32 0.02121432307220212
30 33 -0.05291714294934554
30 34 -0.006954824501914235
30 35 -0.04286316661753287
30 36 -0.04364655958890136
30 37 -0.04739402243843639
30 38 -0.019748471061316372
30 39 0.0064297347641498045


31 0 0.05051488940802832
31 1 0.027540427560718037
31 2 -0.06414125489923096
31 3 -0.027894546605071808
31 4 -0.04476361676737908
31 5 -0.0018527892852291327
31 6 -0.010176473249736157
31 7 0.0277918392784349
31 8 -0.008644158248746274
31 9 -0.02456888013211901
31 10 -0.03181850028709588
31 11 0.098166882090142
31 12 -0.07338705335786545
31 13 -0.006126357341930513
31 14 0.00048712914874227933
31 15 -0.07326520647740169
31 16 0.06535661757152177
31 17 0.0001337730396424243
31 18 0.011374205166324846
31 19 0.008223817391388659
31 20 -0.0405332310117549
31 21 -0.02836007088118029
31 22 -0.03248514208588766
31 23 -0.0028307506918426157
31 24 -0.04189851898834758
31 25 0.058777521275766034
31 26 -0.004932186240205225
31 27 0.031129965777174785
31 28 -0.042572342876752295
31 29 0.0432945811132824
31 30 0.061988653169233236
31 31 -1.1102230246251565e-16
31 32 -0.03295603035370964
31 33 0.001642036124794656
31 34 0.026600985221674762
31 35 -0.008778382636882643
31 36 -0.03981838725714444
31 37 -0.04323716592790302
31 38 -0.04189851898834757
31 39 -0.013467381103397385


32 0 0.024842437313705962
32 1 -0.00405447393949525
32 2 -0.03463200577973792
32 3 -0.16269252670162493
32 4 -0.01594974157050458
32 5 -0.06417034662619525
32 6 -0.017448346638311227
32 7 -0.10365979070385395
32 8 -0.041275398552186086
32 9 -0.02464415668288979
32 10 -0.01300029105447734
32 11 -0.024522928849777893
32 12 -0.029565194507467536
32 13 -0.056219439545833215
32 14 -0.033887105349285386
32 15 0.006444613813125761
32 16 -0.01238527319459151
32 17 0.07496209272660642
32 18 -0.023569023569023705
32 19 0.017962090253448998
32 20 0.020789803846522903
32 21 -0.05913123959890795
32 22 -0.04637185654606936
32 23 0.09077917286358378
32 24 0.002657751573657857
32 25 -0.06168870908644979
32 26 0.0032850688666065248
32 27 0.01586209695987779
32 28 0.0011456642441155442
32 29 -0.013378566616436303
32 30 0.021214323072202116
32 31 -0.03295603035370964
32 32 -1.1102230246251565e-16
32 33 0.05570444068635889
32 34 -0.03295603035370964
32 35 -0.017717627975089488
32 36 0.007490310677062428
32 37 -0.04936798899054455
32 38 0.027906391523405433
32 39 0.002657751573657671


33 0 -0.07273171075281148
33 1 -0.028424077642880283
33 2 -0.051969630998253524
33 3 -0.004975783989012856
33 4 0.02452426254669071
33 5 -0.016675103567061103
33 6 -0.0254915617047848
33 7 -0.061142046412557306
33 8 -0.06577076928393945
33 9 -0.02456888013211906
33 10 -0.031818500287095944
33 11 -0.03368613185125626
33 12 -0.045810212541065626
33 13 -0.006126357341930455
33 14 0.049849549554646544
33 15 0.0476174137078362
33 16 -0.038557669780688704
33 17 -0.020199728986056136
33 18 0.07786955844637664
33 19 -0.04245267896635828
33 20 -0.04053323101175467
33 21 -0.028360070881180286
33 22 -0.03248514208588765
33 23 0.021073366261495637
33 24 -0.04189851898834763
33 25 -0.00890568504178255
33 26 -0.004932186240205221
33 27 -0.02058320141550868
33 28 0.04146656773709689
33 29 -0.01859359753140982
33 30 -0.05291714294934554
33 31 0.001642036124794656
33 32 0.055704440686358894
33 33 0.0
33 34 -0.048275862068965614
33 35 -0.039103704473385986
33 36 0.07944062482336726
33 37 -0.015623513738653996
33 38 -0.0418985189883475
33 39 0.1002571704364031


34 0 -0.048082390720643554
34 1 -0.06200278076503943
34 2 -0.0032831353943424944
34 3 -0.004975783989012843
34 4 -0.05862119263019299
34 5 -0.09078667497622141
34 6 -0.010176473249736286
34 7 -0.0018527892852291366
34 8 -0.008644158248746254
34 9 0.05603118706389745
34 10 -0.03181850028709586
34 11 -0.05566163417482258
34 12 0.009343469092534164
34 13 -0.025526488924709555
34 14 -0.04887529125716202
34 15 -0.0279342239079375
34 16 0.003008045160195334
34 17 -0.040533231011754906
34 18 0.033539322926342145
34 19 -0.025560513513775994
34 20 -0.06086673303745349
34 21 -0.051787955522155336
34 22 -0.03248514208588763
34 23 0.02107336626149588
34 24 -0.013467381103397338
34 25 -0.008905685041782132
34 26 -0.004932186240205205
34 27 -0.020583201415508783
34 28 -0.04257234287675229
34 29 -0.05985238329453811
34 30 -0.006954824501914235
34 31 0.026600985221674762
34 32 -0.03295603035370964
34 33 -0.048275862068965614
34 34 -1.1102230246251565e-16
34 35 0.021546939199620658
34 36 -0.010003634237016655
34 37 -0.015623513738653968
34 38 -0.01346738110339734
34 39 0.071826032551453


35 0 -0.09884523177070216
35 1 -0.06835519995152854
35 2 -0.02730705697778765
35 3 -0.059723369480447264
35 4 -0.013809347159148258
35 5 -0.0015007691536931224
35 6 -0.05166155757573177
35 7 -0.01950999899801144
35 8 -0.053274672162090406
35 9 0.012742317791794506
35 10 -0.0108776429816665
35 11 -0.045086219075043746
35 12 -0.06502824953382104
35 13 -0.004962381959227585
35 14 -0.03958924529696478
35 15 -0.016507146869178667
35 16 -0.0228148047236252
35 17 0.024813723696539596
35 18 0.009213166547046073
35 19 -0.04122826708816379
35 20 0.00010835687203738397
35 21 0.01498161386034629
35 22 0.0996000981898374
35 23 0.01706953850708511
35 24 0.0006060361202471921
35 25 -0.043762823018203306
35 26 0.04344668019500439
35 27 -0.03761647231315586
35 28 -0.03448382365940957
35 29 -0.023415871532308837
35 30 -0.04286316661753288
35 31 -0.008778382636882643
35 32 -0.017717627975089488
35 33 -0.039103704473385986
35 34 0.021546939199620654
35 35 0.0
35 36 0.003972057265077077
35 37 0.0991808950461414
35 38 -0.03393802273385288
35 39 0.03515009497434737


36 0 -0.10065178658064908
36 1 -0.07151457178074283
36 2 -0.0449421332089326
36 3 -0.04908163323246082
36 4 -0.04953371293254882
36 5 -0.05717568798048039
36 6 -0.03496447238010181
36 7 -0.03946966847684767
36 8 -0.03150145685176555
36 9 -0.0065102244230716005
36 10 -0.056579700562937395
36 11 -0.019659370037312402
36 12 -0.03386303434329663
36 13 -0.05305731303286639
36 14 0.0186531570337975
36 15 -0.018742777060381917
36 16 -0.024118431652050437
36 17 0.11982246755037705
36 18 0.007490310677062356
36 19 -0.06288100620667122
36 20 -0.025914038881199343
36 21 -0.04271519512776542
36 22 0.0959589797504265
36 23 0.015341890101485843
36 24 -0.0005958326623498141
36 25 -0.04456265865017183
36 26 -0.042715195127765344
36 27 -0.038303973548908146
36 28 0.16566356252215927
36 29 -0.049366811365902444
36 30 -0.04364655958890136
36 31 -0.03981838725714444
36 32 0.007490310677062428
36 33 0.07944062482336728
36 34 -0.010003634237016655
36 35 0.003972057265077077
36 36 0.0
36 37 0.16225317429933755
36 38 -0.034558294416275906
36 39 0.06732909084550295


37 0 -0.06838704287247788
37 1 -0.086195044628134
37 2 -0.07155412096891389
37 3 -0.08958172461345225
37 4 -0.059073368857319064
37 5 -0.015715571065444033
37 6 -0.07769735858385173
37 7 -0.03211442782938575
37 8 -0.03783849203312813
37 9 -0.04960569267057283
37 10 -0.06143759378280393
37 11 -0.0255391851671607
37 12 -0.044661005300265275
37 13 0.049705140545650936
37 14 0.010838713533017326
37 15 0.004436004322460985
37 16 -0.030153599037257398
37 17 0.057967258626954565
37 18 -0.02484532779262692
37 19 -0.04959106203922484
37 20 -0.0545138900279021
37 21 -0.046382691680978944
37 22 0.3023426644402366
37 23 -0.04535364228978173
37 24 -0.03752544522238942
37 25 -0.04838877711955262
37 26 -0.020462952212196527
37 27 -0.04159272572585185
37 28 0.1168335971920097
37 29 -0.03078181864264836
37 30 -0.0473940224384364
37 31 -0.04323716592790302
37 32 -0.04936798899054455
37 33 -0.015623513738653994
37 34 -0.015623513738653966
37 35 0.0991808950461414
37 36 0.16225317429933755
37 37 0.0
37 38 -0.0060702926095040025
37 39 -0.03752544522238938


38 0 -0.07783144992861284
38 1 -0.004026319734934535
38 2 0.04402711112564316
38 3 0.032977425918662685
38 4 -0.07117270610361137
38 5 -0.028140558555108157
38 6 0.029382167698137528
38 7 0.005628111711021657
38 8 0.007991523694591803
38 9 -0.030067357873355093
38 10 0.0033075250764069176
38 11 0.026789322885616782
38 12 -0.009093300581344221
38 13 -0.011631052629981077
38 14 0.013810759824459921
38 15 -0.007851277300417655
38 16 -0.02782743343188342
38 17 -0.029663892188673057
38 18 -0.047839528325837745
38 19 -0.027681668884820036
38 20 -0.006501675000257157
38 21 0.008427498280790362
38 22 -0.0182737504320449
38 23 0.010509655404080767
38 24 -0.003977272727272823
38 25 -0.02119095932694637
38 26 0.03511457616996031
38 27 -0.010851343886515256
38 28 -0.005038424549571656
38 29 -0.02844648617996635
38 30 -0.019748471061316376
38 31 -0.041898518988347566
38 32 0.027906391523405433
38 33 -0.041898518988347504
38 34 -0.01346738110339734
38 35 -0.03393802273385288
38 36 -0.034558294416275906
38 37 -0.006070292609504002
38 38 0.0
38 39 -0.036363636363636424


39 0 -0.0918706671625714
39 1 -0.06777638220472859
39 2 -0.02529734561915406
39 3 -0.04534396063816146
39 4 -0.02381654756774528
39 5 -0.06190922882123816
39 6 -0.05784614265570793
39 7 0.005628111711021766
39 8 -0.035391033504621625
39 9 0.031141192083117646
39 10 -0.017640133740834524
39 11 -0.048308615039636814
39 12 0.022319919608754322
39 13 -0.033730052626944805
39 14 -0.04241876231798354
39 15 -0.04227610854070981
39 16 0.019520736885052768
39 17 -0.029663892188673033
39 18 0.10365231137264876
39 19 -0.06616594026127728
39 20 0.039822759376574236
39 21 -0.04494665749754953
39 22 0.023390400553017995
39 23 0.09219834059034368
39 24 0.0931818181818179
39 25 -0.021190959326946483
39 26 -0.01825957960837953
39 27 -0.04030499157848576
39 28 -0.005038424549571741
39 29 -0.004947214987820187
39 30 0.0064297347641498045
39 31 -0.013467381103397388
39 32 0.0026577515736576716
39 33 0.1002571704364031
39 34 0.071826032551453
39 35 0.03515009497434737
39 36 0.06732909084550295
39 37 -0.03752544522238938
39 38 -0.036363636363636424
39 39 0.0




==> experiments/dispenser_scaling_movers_15.csv <==
movers,cmax,hours,minutes,dispensers
15,2389,0.3318055555555556,19.908333333333335,47
15,2112,0.29333333333333333,17.6,52
15,2094,0.29083333333333333,17.45,56
15,2055,0.28541666666666665,17.125,61
15,2054,0.2852777777777778,17.116666666666667,66
15,2082,0.2891666666666667,17.35,70
15,2049,0.28458333333333335,17.075,75
15,2048,0.28444444444444444,17.066666666666666,80
15,2045,0.28402777777777777,17.041666666666668,85
15,2046,0.2841666666666667,17.05,89
15,2046,0.2841666666666667,17.05,94


==> experiments/dispenser_scaling_movers_16.csv <==
movers,cmax,hours,minutes,dispensers
16,2333,0.3240277777777778,19.441666666666666,47
16,2008,0.2788888888888889,16.733333333333334,52
16,1986,0.2758333333333333,16.55,56
16,1934,0.26861111111111113,16.116666666666667,61
16,1928,0.2677777777777778,16.066666666666666,66
16,1946,0.2702777777777778,16.216666666666665,70
16,1926,0.2675,16.05,75
16,1929,0.2679166666666667,16.075,80
16,1923,0.26708333333333334,16.025,85
16,1933,0.2684722222222222,16.108333333333334,89
16,1924,0.26722222222222225,16.033333333333335,94


==> experiments/dispenser_scaling_movers_17.csv <==
movers,cmax,hours,minutes,dispensers
17,2217,0.30791666666666667,18.475,47
17,1969,0.2734722222222222,16.408333333333335,52
17,1850,0.2569444444444444,15.416666666666666,56
17,1836,0.255,15.3,61
17,1827,0.25375,15.225,66
17,1818,0.2525,15.15,70
17,1816,0.25222222222222224,15.133333333333333,75
17,1820,0.25277777777777777,15.166666666666666,80
17,1816,0.25222222222222224,15.133333333333333,85
17,1819,0.2526388888888889,15.158333333333333,89
17,1817,0.2523611111111111,15.141666666666667,94


==> experiments/movers_cmax_1/doubleline.csv <==
movers,cmax
1,5731
2,2907
3,2001
4,1515
5,1220
6,1055
7,971
8,897
9,776
10,770
11,700
12,661


==> experiments/movers_cmax_1/line.csv <==
movers,cmax
1,6201
2,3310
3,2199
4,1688
5,1442
6,1203
7,1031
8,1033
9,951
10,903
11,914
12,768


==> experiments/movers_cmax_1/ring.csv <==
movers,cmax
1,6202
2,3194
3,2196
4,1756
5,1389
6,1173
7,1015
8,966
9,859
10,784
11,755
12,725


==> experiments/movers_cmax_1/square.csv <==
movers,cmax
1,4731
2,2391
3,1601
4,1209
5,978
6,839
7,732
8,642
9,594
10,548
11,534
12,485


==> experiments/movers_cmax_10/doubleline.csv <==
movers,cmax
1,34506
2,17317
3,11545
4,8659
5,6966
6,5849
7,5054
8,4436
9,3994
10,3588
11,3360
12,3084


==> experiments/movers_cmax_10/line.csv <==
movers,cmax
1,35233
2,17691
3,11819
4,8913
5,7170
6,6046
7,5226
8,4613
9,4209
10,3828
11,3763
12,3386


==> experiments/movers_cmax_10/ring.csv <==
movers,cmax
1,35056
2,17570
3,11817
4,8835
5,7121
6,5988
7,5140
8,4558
9,4070
10,3696
11,3452
12,3164


==> experiments/movers_cmax_10/square.csv <==
movers,cmax
1,33427
2,16729
3,11174
4,8383
5,6714
6,5619
7,4825
8,4248
9,3779
10,3407
11,3170
12,2965


==> experiments/optimal_topology_doubleline.csv <==
movers,tiles_mean,tiles_std,interfaces_mean,interfaces_std,total_mean,total_std

1,44.99995482513148,2.0005196935092084,4.600045747522003,0.7999362501291827,49.600000572653485,1.9601573790459967

2,42.80517158203812,1.9396554732024767,3.6011744870605202,1.0199764787987724,46.40634606909864,2.3336598070347696

3,42.605266767247294,2.2453401282070717,3.40351117816486,1.021431980547169,46.00877794541215,2.8315152901756764

4,45.60017892827514,1.7425110615229655,4.000183770854887,0.8943269182595844,49.60036269913003,2.3304270907707494

5,45.60196460725506,1.356217595208689,4.801434539757537,1.4692479372657683,50.40339914701261,1.9588948742057357

6,47.999697345178404,3.1624740197126524,4.400693810372416,0.49003906038360884,52.400391155550814,2.9387350496175246

7,48.589118859208334,7.299269894335795,4.604566226000378,1.4969646585117347,53.193685085208706,7.846125366809573

8,49.400905621421,2.154721562859405,5.000345879201934,1.5488071042386038,54.40125150062293,3.440981889961123

9,50.78995705967486,4.789880308692788,4.800082008622807,0.7476729811345987,55.59003906829767,4.452945575425968

10,56.58175106195137,7.182547474895403,5.000421720867073,1.095011504648027,61.58217278281844,7.8478519751411495

11,57.81293043369102,7.627283086556622,5.801766753096092,1.1659741249523738,63.614697186787104,8.61722232488522

12,56.389355961393285,5.972633574857,5.202911530604063,1.3270014776784649,61.59226749199735,6.605764918628034

13,56.599692995771214,4.077617742048536,5.400324107528445,1.199756850950687,62.00001710329966,5.213548533500956

14,56.402456614536966,6.0213967636005545,5.200684161625875,0.7487533542577834,61.603140776162846,6.500724500103636

15,58.397438885867246,4.961171418434112,6.397446285792513,1.2003924362322806,64.79488517165976,4.994333274250106



==> experiments/optimal_topology_line.csv <==
movers,tiles_mean,tiles_std,interfaces_mean,interfaces_std,total_mean,total_std

1,49.78622604964995,6.039987237469189,6.195969802312248,1.7165663126623152,55.982195851962196,7.472521788248146

2,44.2015922018982,3.487540049889918,3.4000338687293814,0.8002307561994156,47.601626070627596,3.879494803453947

3,44.2108107782222,3.3737742842512963,3.401950461736474,0.7992238158034316,47.61276123995869,3.8808359056342634

4,46.60090452152183,3.926286312896746,4.200842717740008,1.1667684784532537,50.80174723926184,4.830315327598999

5,47.391508208347894,1.8537027941888438,3.7959499164948087,0.7483230724362325,51.187458124842706,2.3993327246524374

6,49.78955737554077,4.532705521052639,4.20037376325566,1.4700923218594786,53.989931138796436,5.060975966837683

7,47.185900970217645,1.7213531882964466,3.597012812070957,0.49049823067375614,50.7829137822886,2.0415550377769383

8,46.60244107229595,1.019005049939722,3.8023283589055485,0.749328492557921,50.404769431201494,1.4965573462021795

9,49.77234738973813,4.294008688982087,4.591397807113081,1.2013956764225906,54.363745196851205,4.950757619139261

10,46.21257475154601,1.9389332288741534,4.985946029098887,2.0901419248678335,51.1985207806449,2.7100206862921974

11,48.196918515579895,2.783186078300182,4.197783160997719,0.7483109291943186,52.39470167657761,2.937179231432407

12,50.199351318881845,3.1853218671726187,4.201158594481962,0.747967112596332,54.400509913363805,2.937671790858948

13,49.59569994635729,2.577911997727678,5.19953039904716,1.4692699781326257,54.79523034540446,2.992368449809086

14,50.02494328172615,3.636867972955805,4.804810921150921,0.7493315555475967,54.82975420287706,4.124007906237026

15,51.39619241335022,5.316548702352763,5.396277070150283,1.3565793899497658,56.79246948350051,6.018703844277659



==> experiments/optimal_topology_ring.csv <==
movers,tiles_mean,tiles_std,interfaces_mean,interfaces_std,total_mean,total_std

1,46.401730284799555,2.059560085696606,3.9990655394620376,0.6324146084897102,50.40079582426159,2.332891983422568

2,45.402482982675565,2.413169556664811,3.401488641032623,0.49019946160150024,48.80397162370818,2.709722245108319

3,44.40262065230244,3.609525250030504,3.2009411890349724,0.7484759707379474,47.60356184133741,4.2693526361957606

4,43.599423297858365,2.940510779241678,3.994459440182272,1.7876081317159331,47.59388273804064,4.078359957369204

5,45.60613386143263,1.8517020592781863,3.9967649495795015,0.6323943727477379,49.60289881101213,1.494293302296367

6,46.396840920477395,2.0546752364921694,3.996658819869098,1.0939555323177355,50.393499740346485,1.957496675303341

7,47.998043899368426,2.6799758027148783,4.002503414722759,0.8947037043965941,52.00054731409118,3.341953703760019

8,50.571654459828906,6.984402824602146,4.592794356148452,1.6244637785271112,55.164448815977366,8.14026623660326

9,47.79322506418888,1.7204698163934244,3.8015238442850134,0.7489209844717335,51.59474890847389,1.4956180175081264

10,49.78269253385582,4.167933843672308,4.998852796225988,1.093861152166017,54.78154533008181,4.121047844952533

11,48.194439842633884,1.724108071777297,4.999587996067428,1.669520119329165,53.19402783870131,2.711162506169793

12,50.62812568221738,5.396977598100258,4.20637764349848,1.1672753459820386,54.83450332571586,6.533080249135817

13,49.99854419464163,2.284621516009552,4.802371021187459,1.1647589178518698,54.80091521582909,2.9959250590621695

14,53.015360744763385,3.3576095916732123,5.3993793638479435,1.4952470608809052,58.41474010861131,3.209987316320098

15,50.592603845653024,2.059977658017189,3.799253439819436,0.7474814741212471,54.39185728547246,2.3341122259010163



==> experiments/packing_coocurrence.txt <==
0 50 725.625
1 50 0.0
2 50 0.0
3 50 0.0
4 50 0.0
5 50 0.0
6 50 0.0
7 50 0.0
8 50 0.0
9 50 0.0
10 50 0.0
11 50 0.0
12 50 0.0
13 50 0.0
14 50 0.0
15 50 0.0
16 50 0.0
17 50 0.0
18 50 0.0
19 50 0.0
20 50 0.0
21 50 0.0
22 50 0.0
23 50 0.0
24 50 0.0
25 50 0.0
26 50 0.0
27 50 0.0
28 50 0.0
29 50 0.0
30 50 0.0
31 50 0.0
32 50 0.0
33 50 0.0
34 50 0.0
35 50 0.0
36 50 0.0
37 50 0.0
38 50 0.0
39 50 0.0


0 49 725.625
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0


0 48 725.625
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0


0 47 725.625
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0


0 46 0.0
1 46 661.5
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0


0 45 0.0
1 45 661.5
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0


0 44 0.0
1 44 661.5
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0


0 43 0.0
1 43 661.5
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0


0 42 0.0
1 42 0.0
2 42 709.25
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 709.25
39 42 0.0


0 41 0.0
1 41 0.0
2 41 613.25
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0


0 40 0.0
1 40 0.0
2 40 613.25
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0


0 39 0.0
1 39 0.0
2 39 613.25
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0


0 38 0.0
1 38 0.0
2 38 0.0
3 38 573.75
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0


0 37 0.0
1 37 0.0
2 37 0.0
3 37 573.75
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0


0 36 0.0
1 36 0.0
2 36 0.0
3 36 573.75
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0


0 35 0.0
1 35 0.0
2 35 0.0
3 35 573.75
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0


0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 654.1666666666666
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0


0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 654.1666666666666
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0


0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 654.1666666666666
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0


0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 554.1666666666666
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0


0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 554.1666666666666
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0


0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 554.1666666666666
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0


0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 512.5
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0


0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 512.5
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0


0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 512.5
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0


0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 598.5
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0


0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 598.5
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0


0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 0.0
8 23 562.5
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0


0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 562.5
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0


0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 0.0
8 21 0.0
9 21 552.5
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0


0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 0.0
7 20 0.0
8 20 0.0
9 20 552.5
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0


0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 445.5
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0


0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 445.5
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0


0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 412.5
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0


0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 664.5
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 664.5
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0


0 15 0.0
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 712.5
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 712.5
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0


0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 703.5
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 703.5
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 703.5


0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 729.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 729.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0


0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 724.5
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 724.5
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0


0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 645.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0


0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 635.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0


0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 558.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0


0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 726.5
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 726.5
37 8 0.0
38 8 0.0
39 8 0.0


0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 729.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 729.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0


0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 490.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0


0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 730.5
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 0.0
31 5 0.0
32 5 730.5
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0


0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 732.0
22 4 0.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 732.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0


0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 711.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 0.0
32 3 0.0
33 3 0.0
34 3 0.0
35 3 711.0
36 3 0.0
37 3 711.0
38 3 0.0
39 3 0.0


0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 728.0
24 2 0.0
25 2 0.0
26 2 728.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0


0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 732.0
25 1 732.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0




==> experiments/packing_coocurrence_movers_10_dispensers_65.txt <==
0 50 725.625
1 50 0.0
2 50 0.0
3 50 0.0
4 50 0.0
5 50 0.0
6 50 0.0
7 50 0.0
8 50 0.0
9 50 0.0
10 50 0.0
11 50 0.0
12 50 0.0
13 50 0.0
14 50 0.0
15 50 0.0
16 50 0.0
17 50 0.0
18 50 0.0
19 50 0.0
20 50 0.0
21 50 0.0
22 50 0.0
23 50 0.0
24 50 0.0
25 50 0.0
26 50 0.0
27 50 0.0
28 50 0.0
29 50 0.0
30 50 0.0
31 50 0.0
32 50 0.0
33 50 0.0
34 50 0.0
35 50 0.0
36 50 0.0
37 50 0.0
38 50 0.0
39 50 0.0


0 49 725.625
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0


0 48 725.625
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0


0 47 725.625
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0


0 46 0.0
1 46 661.5
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0


0 45 0.0
1 45 661.5
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0


0 44 0.0
1 44 661.5
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0


0 43 0.0
1 43 661.5
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0


0 42 0.0
1 42 0.0
2 42 709.25
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 709.25
39 42 0.0


0 41 0.0
1 41 0.0
2 41 613.25
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0


0 40 0.0
1 40 0.0
2 40 613.25
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0


0 39 0.0
1 39 0.0
2 39 613.25
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0


0 38 0.0
1 38 0.0
2 38 0.0
3 38 573.75
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0


0 37 0.0
1 37 0.0
2 37 0.0
3 37 573.75
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0


0 36 0.0
1 36 0.0
2 36 0.0
3 36 573.75
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0


0 35 0.0
1 35 0.0
2 35 0.0
3 35 573.75
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0


0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 654.1666666666666
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0


0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 654.1666666666666
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0


0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 654.1666666666666
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0


0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 554.1666666666666
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0


0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 554.1666666666666
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0


0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 554.1666666666666
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0


0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 512.5
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0


0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 512.5
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0


0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 512.5
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0


0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 598.5
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0


0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 598.5
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0


0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 0.0
8 23 562.5
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0


0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 562.5
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0


0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 0.0
8 21 0.0
9 21 552.5
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0


0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 0.0
7 20 0.0
8 20 0.0
9 20 552.5
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0


0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 445.5
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0


0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 445.5
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0


0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 412.5
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0


0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 664.5
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 664.5
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0


0 15 0.0
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 712.5
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 712.5
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0


0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 703.5
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 703.5
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 703.5


0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 729.0
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 729.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0


0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 724.5
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 724.5
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0


0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 645.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0


0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 635.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0


0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 558.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0


0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 726.5
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 726.5
37 8 0.0
38 8 0.0
39 8 0.0


0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 729.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 729.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0


0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 0.0
17 6 0.0
18 6 0.0
19 6 490.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0


0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 730.5
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 0.0
31 5 0.0
32 5 730.5
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0


0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 732.0
22 4 0.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 732.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0


0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 711.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 0.0
32 3 0.0
33 3 0.0
34 3 0.0
35 3 711.0
36 3 0.0
37 3 711.0
38 3 0.0
39 3 0.0


0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 728.0
24 2 0.0
25 2 0.0
26 2 728.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0


0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 732.0
25 1 732.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 0.0
36 1 0.0
37 1 0.0
38 1 0.0
39 1 0.0




==> experiments/packing_coocurrence_movers_15_dispensers_100.txt <==
0 50 639.5833333333334
1 50 0.0
2 50 0.0
3 50 0.0
4 50 0.0
5 50 0.0
6 50 0.0
7 50 0.0
8 50 0.0
9 50 0.0
10 50 0.0
11 50 0.0
12 50 0.0
13 50 0.0
14 50 0.0
15 50 0.0
16 50 639.5833333333334
17 50 0.0
18 50 0.0
19 50 639.5833333333334
20 50 0.0
21 50 0.0
22 50 0.0
23 50 0.0
24 50 0.0
25 50 0.0
26 50 0.0
27 50 0.0
28 50 0.0
29 50 0.0
30 50 0.0
31 50 0.0
32 50 0.0
33 50 0.0
34 50 0.0
35 50 0.0
36 50 0.0
37 50 0.0
38 50 0.0
39 50 0.0


0 49 565.25
1 49 0.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 565.25
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 0.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0


0 48 641.25
1 48 0.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 0.0
27 48 641.25
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0


0 47 589.5
1 47 0.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 589.5
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 0.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0


0 46 589.5
1 46 0.0
2 46 0.0
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 589.5
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0


0 45 656.25
1 45 0.0
2 45 0.0
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 656.25
17 45 0.0
18 45 656.25
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0


0 44 589.5
1 44 0.0
2 44 0.0
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 589.5
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0


0 43 565.25
1 43 0.0
2 43 0.0
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 565.25
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0


0 42 659.25
1 42 0.0
2 42 0.0
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 659.25
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 659.25
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0


0 41 658.25
1 41 0.0
2 41 0.0
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 658.25
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 0.0
39 41 0.0


0 40 0.0
1 40 661.5
2 40 0.0
3 40 0.0
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0


0 39 0.0
1 39 661.5
2 39 0.0
3 39 0.0
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0


0 38 0.0
1 38 661.5
2 38 0.0
3 38 0.0
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0


0 37 0.0
1 37 661.5
2 37 0.0
3 37 0.0
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0


0 36 0.0
1 36 0.0
2 36 613.25
3 36 0.0
4 36 0.0
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0


0 35 0.0
1 35 0.0
2 35 613.25
3 35 0.0
4 35 0.0
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0


0 34 0.0
1 34 0.0
2 34 613.25
3 34 0.0
4 34 0.0
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0


0 33 0.0
1 33 0.0
2 33 613.25
3 33 0.0
4 33 0.0
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0


0 32 0.0
1 32 0.0
2 32 0.0
3 32 573.75
4 32 0.0
5 32 0.0
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0


0 31 0.0
1 31 0.0
2 31 0.0
3 31 573.75
4 31 0.0
5 31 0.0
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0


0 30 0.0
1 30 0.0
2 30 0.0
3 30 573.75
4 30 0.0
5 30 0.0
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0


0 29 0.0
1 29 0.0
2 29 0.0
3 29 573.75
4 29 0.0
5 29 0.0
6 29 0.0
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0


0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 653.9583333333333
5 28 0.0
6 28 0.0
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 653.9583333333333
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0


0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 490.625
5 27 0.0
6 27 0.0
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0


0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 653.9583333333333
5 26 0.0
6 26 0.0
7 26 0.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 653.9583333333333
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0


0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 653.125
5 25 0.0
6 25 0.0
7 25 0.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 653.125
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0


0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 638.375
6 24 0.0
7 24 0.0
8 24 0.0
9 24 0.0
10 24 638.375
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 0.0
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0


0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 638.375
6 23 0.0
7 23 0.0
8 23 0.0
9 23 0.0
10 23 638.375
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0


0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 638.375
6 22 0.0
7 22 0.0
8 22 0.0
9 22 0.0
10 22 638.375
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0


0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 638.375
6 21 0.0
7 21 0.0
8 21 0.0
9 21 0.0
10 21 638.375
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0


0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 660.625
7 20 0.0
8 20 0.0
9 20 660.625
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0


0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 636.375
7 19 0.0
8 19 0.0
9 19 0.0
10 19 0.0
11 19 0.0
12 19 0.0
13 19 636.375
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 0.0
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0


0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 599.375
7 18 0.0
8 18 0.0
9 18 0.0
10 18 0.0
11 18 0.0
12 18 0.0
13 18 0.0
14 18 599.375
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0


0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 660.625
7 17 0.0
8 17 0.0
9 17 660.625
10 17 0.0
11 17 0.0
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 0.0
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0


0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 606.9166666666666
8 16 0.0
9 16 0.0
10 16 0.0
11 16 0.0
12 16 0.0
13 16 0.0
14 16 0.0
15 16 606.9166666666666
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 0.0
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 606.9166666666666
39 16 0.0


0 15 0.0
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 546.25
9 15 0.0
10 15 0.0
11 15 0.0
12 15 546.25
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 0.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0


0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 649.25
9 14 0.0
10 14 0.0
11 14 0.0
12 14 0.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 649.25
24 14 0.0
25 14 0.0
26 14 0.0
27 14 0.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0


0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 655.4166666666666
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 0.0
14 13 0.0
15 13 655.4166666666666
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 655.4166666666666
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 0.0
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0


0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 659.75
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 0.0
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 659.75
21 12 659.75
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 0.0
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0


0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 636.25
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 0.0
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 0.0
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 636.25
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0


0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 622.75
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 0.0
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 0.0
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 622.75
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0


0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 639.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 0.0
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 0.0
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 639.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0


0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 661.0
13 8 0.0
14 8 0.0
15 8 0.0
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 0.0
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 661.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 661.0


0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 661.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 0.0
17 7 0.0
18 7 661.0
19 7 0.0
20 7 0.0
21 7 661.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0


0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 647.8333333333334
14 6 0.0
15 6 647.8333333333334
16 6 0.0
17 6 647.8333333333334
18 6 0.0
19 6 0.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0


0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 567.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 0.0
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.0
23 5 0.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 567.0
30 5 0.0
31 5 0.0
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 0.0


0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 625.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 0.0
19 4 0.0
20 4 0.0
21 4 0.0
22 4 625.0
23 4 0.0
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 0.0
31 4 0.0
32 4 0.0
33 4 0.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0


0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 642.1666666666666
15 3 0.0
16 3 0.0
17 3 642.1666666666666
18 3 0.0
19 3 0.0
20 3 0.0
21 3 0.0
22 3 0.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 0.0
32 3 642.1666666666666
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0


0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 648.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 0.0
23 2 0.0
24 2 0.0
25 2 0.0
26 2 0.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 648.0
32 2 0.0
33 2 648.0
34 2 0.0
35 2 0.0
36 2 0.0
37 2 0.0
38 2 0.0
39 2 0.0


0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 659.1666666666666
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 0.0
23 1 0.0
24 1 0.0
25 1 0.0
26 1 0.0
27 1 0.0
28 1 0.0
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 659.1666666666666
36 1 659.1666666666666
37 1 659.1666666666666
38 1 0.0
39 1 0.0




==> experiments/packing_coocurrence_movers_15_dispensers_120.txt <==
0 60 564.6428571428571
1 60 0.0
2 60 0.0
3 60 0.0
4 60 0.0
5 60 0.0
6 60 0.0
7 60 0.0
8 60 0.0
9 60 0.0
10 60 0.0
11 60 0.0
12 60 0.0
13 60 0.0
14 60 0.0
15 60 0.0
16 60 0.0
17 60 0.0
18 60 0.0
19 60 0.0
20 60 0.0
21 60 0.0
22 60 0.0
23 60 0.0
24 60 0.0
25 60 0.0
26 60 0.0
27 60 0.0
28 60 0.0
29 60 0.0
30 60 564.6428571428571
31 60 0.0
32 60 0.0
33 60 0.0
34 60 0.0
35 60 0.0
36 60 0.0
37 60 0.0
38 60 0.0
39 60 0.0


0 59 414.64285714285717
1 59 0.0
2 59 0.0
3 59 0.0
4 59 0.0
5 59 0.0
6 59 0.0
7 59 0.0
8 59 0.0
9 59 0.0
10 59 0.0
11 59 0.0
12 59 0.0
13 59 0.0
14 59 0.0
15 59 0.0
16 59 0.0
17 59 0.0
18 59 0.0
19 59 0.0
20 59 0.0
21 59 0.0
22 59 0.0
23 59 0.0
24 59 0.0
25 59 0.0
26 59 0.0
27 59 0.0
28 59 0.0
29 59 0.0
30 59 0.0
31 59 0.0
32 59 0.0
33 59 0.0
34 59 0.0
35 59 0.0
36 59 0.0
37 59 0.0
38 59 0.0
39 59 0.0


0 58 564.6428571428571
1 58 0.0
2 58 0.0
3 58 0.0
4 58 0.0
5 58 0.0
6 58 0.0
7 58 0.0
8 58 0.0
9 58 0.0
10 58 0.0
11 58 0.0
12 58 0.0
13 58 0.0
14 58 0.0
15 58 0.0
16 58 0.0
17 58 0.0
18 58 0.0
19 58 0.0
20 58 0.0
21 58 0.0
22 58 0.0
23 58 0.0
24 58 0.0
25 58 0.0
26 58 0.0
27 58 0.0
28 58 0.0
29 58 0.0
30 58 564.6428571428571
31 58 0.0
32 58 0.0
33 58 0.0
34 58 0.0
35 58 0.0
36 58 0.0
37 58 0.0
38 58 0.0
39 58 0.0


0 57 414.64285714285717
1 57 0.0
2 57 0.0
3 57 0.0
4 57 0.0
5 57 0.0
6 57 0.0
7 57 0.0
8 57 0.0
9 57 0.0
10 57 0.0
11 57 0.0
12 57 0.0
13 57 0.0
14 57 0.0
15 57 0.0
16 57 0.0
17 57 0.0
18 57 0.0
19 57 0.0
20 57 0.0
21 57 0.0
22 57 0.0
23 57 0.0
24 57 0.0
25 57 0.0
26 57 0.0
27 57 0.0
28 57 0.0
29 57 0.0
30 57 0.0
31 57 0.0
32 57 0.0
33 57 0.0
34 57 0.0
35 57 0.0
36 57 0.0
37 57 0.0
38 57 0.0
39 57 0.0


0 56 536.1428571428571
1 56 0.0
2 56 0.0
3 56 0.0
4 56 0.0
5 56 0.0
6 56 0.0
7 56 0.0
8 56 0.0
9 56 0.0
10 56 0.0
11 56 0.0
12 56 0.0
13 56 0.0
14 56 0.0
15 56 0.0
16 56 0.0
17 56 0.0
18 56 0.0
19 56 0.0
20 56 0.0
21 56 0.0
22 56 0.0
23 56 0.0
24 56 0.0
25 56 0.0
26 56 0.0
27 56 0.0
28 56 0.0
29 56 0.0
30 56 0.0
31 56 0.0
32 56 536.1428571428571
33 56 0.0
34 56 0.0
35 56 0.0
36 56 0.0
37 56 0.0
38 56 0.0
39 56 0.0


0 55 414.64285714285717
1 55 0.0
2 55 0.0
3 55 0.0
4 55 0.0
5 55 0.0
6 55 0.0
7 55 0.0
8 55 0.0
9 55 0.0
10 55 0.0
11 55 0.0
12 55 0.0
13 55 0.0
14 55 0.0
15 55 0.0
16 55 0.0
17 55 0.0
18 55 0.0
19 55 0.0
20 55 0.0
21 55 0.0
22 55 0.0
23 55 0.0
24 55 0.0
25 55 0.0
26 55 0.0
27 55 0.0
28 55 0.0
29 55 0.0
30 55 0.0
31 55 0.0
32 55 0.0
33 55 0.0
34 55 0.0
35 55 0.0
36 55 0.0
37 55 0.0
38 55 0.0
39 55 0.0


0 54 536.1428571428571
1 54 0.0
2 54 0.0
3 54 0.0
4 54 0.0
5 54 0.0
6 54 0.0
7 54 0.0
8 54 0.0
9 54 0.0
10 54 0.0
11 54 0.0
12 54 0.0
13 54 0.0
14 54 0.0
15 54 0.0
16 54 0.0
17 54 0.0
18 54 0.0
19 54 0.0
20 54 0.0
21 54 0.0
22 54 0.0
23 54 0.0
24 54 0.0
25 54 0.0
26 54 0.0
27 54 0.0
28 54 0.0
29 54 0.0
30 54 0.0
31 54 0.0
32 54 536.1428571428571
33 54 0.0
34 54 0.0
35 54 0.0
36 54 0.0
37 54 0.0
38 54 0.0
39 54 0.0


0 53 0.0
1 53 562.0
2 53 0.0
3 53 0.0
4 53 0.0
5 53 0.0
6 53 0.0
7 53 0.0
8 53 0.0
9 53 0.0
10 53 0.0
11 53 0.0
12 53 0.0
13 53 0.0
14 53 0.0
15 53 0.0
16 53 0.0
17 53 0.0
18 53 0.0
19 53 0.0
20 53 0.0
21 53 0.0
22 53 0.0
23 53 0.0
24 53 562.0
25 53 0.0
26 53 0.0
27 53 0.0
28 53 0.0
29 53 0.0
30 53 0.0
31 53 0.0
32 53 0.0
33 53 0.0
34 53 0.0
35 53 0.0
36 53 0.0
37 53 0.0
38 53 0.0
39 53 0.0


0 52 0.0
1 52 567.0
2 52 0.0
3 52 0.0
4 52 0.0
5 52 0.0
6 52 0.0
7 52 0.0
8 52 0.0
9 52 0.0
10 52 0.0
11 52 0.0
12 52 0.0
13 52 0.0
14 52 0.0
15 52 0.0
16 52 0.0
17 52 0.0
18 52 0.0
19 52 0.0
20 52 0.0
21 52 0.0
22 52 0.0
23 52 0.0
24 52 0.0
25 52 0.0
26 52 0.0
27 52 0.0
28 52 0.0
29 52 0.0
30 52 0.0
31 52 0.0
32 52 0.0
33 52 0.0
34 52 567.0
35 52 0.0
36 52 0.0
37 52 0.0
38 52 0.0
39 52 0.0


0 51 0.0
1 51 560.0
2 51 0.0
3 51 0.0
4 51 0.0
5 51 0.0
6 51 0.0
7 51 0.0
8 51 0.0
9 51 0.0
10 51 0.0
11 51 0.0
12 51 0.0
13 51 0.0
14 51 0.0
15 51 0.0
16 51 0.0
17 51 0.0
18 51 0.0
19 51 0.0
20 51 0.0
21 51 0.0
22 51 0.0
23 51 0.0
24 51 0.0
25 51 560.0
26 51 0.0
27 51 0.0
28 51 0.0
29 51 0.0
30 51 0.0
31 51 0.0
32 51 0.0
33 51 0.0
34 51 0.0
35 51 0.0
36 51 0.0
37 51 0.0
38 51 0.0
39 51 0.0


0 50 0.0
1 50 560.0
2 50 0.0
3 50 0.0
4 50 0.0
5 50 0.0
6 50 0.0
7 50 0.0
8 50 0.0
9 50 0.0
10 50 0.0
11 50 0.0
12 50 0.0
13 50 0.0
14 50 0.0
15 50 0.0
16 50 0.0
17 50 0.0
18 50 0.0
19 50 0.0
20 50 0.0
21 50 0.0
22 50 0.0
23 50 0.0
24 50 0.0
25 50 560.0
26 50 0.0
27 50 0.0
28 50 0.0
29 50 0.0
30 50 0.0
31 50 0.0
32 50 0.0
33 50 0.0
34 50 0.0
35 50 0.0
36 50 0.0
37 50 0.0
38 50 0.0
39 50 0.0


0 49 0.0
1 49 558.0
2 49 0.0
3 49 0.0
4 49 0.0
5 49 0.0
6 49 0.0
7 49 0.0
8 49 0.0
9 49 0.0
10 49 0.0
11 49 0.0
12 49 0.0
13 49 0.0
14 49 0.0
15 49 0.0
16 49 0.0
17 49 0.0
18 49 0.0
19 49 0.0
20 49 0.0
21 49 0.0
22 49 0.0
23 49 0.0
24 49 0.0
25 49 0.0
26 49 558.0
27 49 0.0
28 49 0.0
29 49 0.0
30 49 0.0
31 49 0.0
32 49 0.0
33 49 0.0
34 49 0.0
35 49 0.0
36 49 0.0
37 49 0.0
38 49 0.0
39 49 0.0


0 48 0.0
1 48 558.0
2 48 0.0
3 48 0.0
4 48 0.0
5 48 0.0
6 48 0.0
7 48 0.0
8 48 0.0
9 48 0.0
10 48 0.0
11 48 0.0
12 48 0.0
13 48 0.0
14 48 0.0
15 48 0.0
16 48 0.0
17 48 0.0
18 48 0.0
19 48 0.0
20 48 0.0
21 48 0.0
22 48 0.0
23 48 0.0
24 48 0.0
25 48 0.0
26 48 558.0
27 48 0.0
28 48 0.0
29 48 0.0
30 48 0.0
31 48 0.0
32 48 0.0
33 48 0.0
34 48 0.0
35 48 0.0
36 48 0.0
37 48 0.0
38 48 0.0
39 48 0.0


0 47 0.0
1 47 562.0
2 47 0.0
3 47 0.0
4 47 0.0
5 47 0.0
6 47 0.0
7 47 0.0
8 47 0.0
9 47 0.0
10 47 0.0
11 47 0.0
12 47 0.0
13 47 0.0
14 47 0.0
15 47 0.0
16 47 0.0
17 47 0.0
18 47 0.0
19 47 0.0
20 47 0.0
21 47 0.0
22 47 0.0
23 47 0.0
24 47 562.0
25 47 0.0
26 47 0.0
27 47 0.0
28 47 0.0
29 47 0.0
30 47 0.0
31 47 0.0
32 47 0.0
33 47 0.0
34 47 0.0
35 47 0.0
36 47 0.0
37 47 0.0
38 47 0.0
39 47 0.0


0 46 0.0
1 46 0.0
2 46 408.8333333333333
3 46 0.0
4 46 0.0
5 46 0.0
6 46 0.0
7 46 0.0
8 46 0.0
9 46 0.0
10 46 0.0
11 46 0.0
12 46 0.0
13 46 0.0
14 46 0.0
15 46 0.0
16 46 0.0
17 46 0.0
18 46 0.0
19 46 0.0
20 46 0.0
21 46 0.0
22 46 0.0
23 46 0.0
24 46 0.0
25 46 0.0
26 46 0.0
27 46 0.0
28 46 0.0
29 46 0.0
30 46 0.0
31 46 0.0
32 46 0.0
33 46 0.0
34 46 0.0
35 46 0.0
36 46 0.0
37 46 0.0
38 46 0.0
39 46 0.0


0 45 0.0
1 45 0.0
2 45 408.8333333333333
3 45 0.0
4 45 0.0
5 45 0.0
6 45 0.0
7 45 0.0
8 45 0.0
9 45 0.0
10 45 0.0
11 45 0.0
12 45 0.0
13 45 0.0
14 45 0.0
15 45 0.0
16 45 0.0
17 45 0.0
18 45 0.0
19 45 0.0
20 45 0.0
21 45 0.0
22 45 0.0
23 45 0.0
24 45 0.0
25 45 0.0
26 45 0.0
27 45 0.0
28 45 0.0
29 45 0.0
30 45 0.0
31 45 0.0
32 45 0.0
33 45 0.0
34 45 0.0
35 45 0.0
36 45 0.0
37 45 0.0
38 45 0.0
39 45 0.0


0 44 0.0
1 44 0.0
2 44 408.8333333333333
3 44 0.0
4 44 0.0
5 44 0.0
6 44 0.0
7 44 0.0
8 44 0.0
9 44 0.0
10 44 0.0
11 44 0.0
12 44 0.0
13 44 0.0
14 44 0.0
15 44 0.0
16 44 0.0
17 44 0.0
18 44 0.0
19 44 0.0
20 44 0.0
21 44 0.0
22 44 0.0
23 44 0.0
24 44 0.0
25 44 0.0
26 44 0.0
27 44 0.0
28 44 0.0
29 44 0.0
30 44 0.0
31 44 0.0
32 44 0.0
33 44 0.0
34 44 0.0
35 44 0.0
36 44 0.0
37 44 0.0
38 44 0.0
39 44 0.0


0 43 0.0
1 43 0.0
2 43 408.8333333333333
3 43 0.0
4 43 0.0
5 43 0.0
6 43 0.0
7 43 0.0
8 43 0.0
9 43 0.0
10 43 0.0
11 43 0.0
12 43 0.0
13 43 0.0
14 43 0.0
15 43 0.0
16 43 0.0
17 43 0.0
18 43 0.0
19 43 0.0
20 43 0.0
21 43 0.0
22 43 0.0
23 43 0.0
24 43 0.0
25 43 0.0
26 43 0.0
27 43 0.0
28 43 0.0
29 43 0.0
30 43 0.0
31 43 0.0
32 43 0.0
33 43 0.0
34 43 0.0
35 43 0.0
36 43 0.0
37 43 0.0
38 43 0.0
39 43 0.0


0 42 0.0
1 42 0.0
2 42 408.8333333333333
3 42 0.0
4 42 0.0
5 42 0.0
6 42 0.0
7 42 0.0
8 42 0.0
9 42 0.0
10 42 0.0
11 42 0.0
12 42 0.0
13 42 0.0
14 42 0.0
15 42 0.0
16 42 0.0
17 42 0.0
18 42 0.0
19 42 0.0
20 42 0.0
21 42 0.0
22 42 0.0
23 42 0.0
24 42 0.0
25 42 0.0
26 42 0.0
27 42 0.0
28 42 0.0
29 42 0.0
30 42 0.0
31 42 0.0
32 42 0.0
33 42 0.0
34 42 0.0
35 42 0.0
36 42 0.0
37 42 0.0
38 42 0.0
39 42 0.0


0 41 0.0
1 41 0.0
2 41 504.8333333333333
3 41 0.0
4 41 0.0
5 41 0.0
6 41 0.0
7 41 0.0
8 41 0.0
9 41 0.0
10 41 0.0
11 41 0.0
12 41 0.0
13 41 0.0
14 41 0.0
15 41 0.0
16 41 0.0
17 41 0.0
18 41 0.0
19 41 0.0
20 41 0.0
21 41 0.0
22 41 0.0
23 41 0.0
24 41 0.0
25 41 0.0
26 41 0.0
27 41 0.0
28 41 0.0
29 41 0.0
30 41 0.0
31 41 0.0
32 41 0.0
33 41 0.0
34 41 0.0
35 41 0.0
36 41 0.0
37 41 0.0
38 41 504.8333333333333
39 41 0.0


0 40 0.0
1 40 0.0
2 40 0.0
3 40 573.75
4 40 0.0
5 40 0.0
6 40 0.0
7 40 0.0
8 40 0.0
9 40 0.0
10 40 0.0
11 40 0.0
12 40 0.0
13 40 0.0
14 40 0.0
15 40 0.0
16 40 0.0
17 40 0.0
18 40 0.0
19 40 0.0
20 40 0.0
21 40 0.0
22 40 0.0
23 40 0.0
24 40 0.0
25 40 0.0
26 40 0.0
27 40 0.0
28 40 0.0
29 40 0.0
30 40 0.0
31 40 0.0
32 40 0.0
33 40 0.0
34 40 0.0
35 40 0.0
36 40 0.0
37 40 0.0
38 40 0.0
39 40 0.0


0 39 0.0
1 39 0.0
2 39 0.0
3 39 573.75
4 39 0.0
5 39 0.0
6 39 0.0
7 39 0.0
8 39 0.0
9 39 0.0
10 39 0.0
11 39 0.0
12 39 0.0
13 39 0.0
14 39 0.0
15 39 0.0
16 39 0.0
17 39 0.0
18 39 0.0
19 39 0.0
20 39 0.0
21 39 0.0
22 39 0.0
23 39 0.0
24 39 0.0
25 39 0.0
26 39 0.0
27 39 0.0
28 39 0.0
29 39 0.0
30 39 0.0
31 39 0.0
32 39 0.0
33 39 0.0
34 39 0.0
35 39 0.0
36 39 0.0
37 39 0.0
38 39 0.0
39 39 0.0


0 38 0.0
1 38 0.0
2 38 0.0
3 38 573.75
4 38 0.0
5 38 0.0
6 38 0.0
7 38 0.0
8 38 0.0
9 38 0.0
10 38 0.0
11 38 0.0
12 38 0.0
13 38 0.0
14 38 0.0
15 38 0.0
16 38 0.0
17 38 0.0
18 38 0.0
19 38 0.0
20 38 0.0
21 38 0.0
22 38 0.0
23 38 0.0
24 38 0.0
25 38 0.0
26 38 0.0
27 38 0.0
28 38 0.0
29 38 0.0
30 38 0.0
31 38 0.0
32 38 0.0
33 38 0.0
34 38 0.0
35 38 0.0
36 38 0.0
37 38 0.0
38 38 0.0
39 38 0.0


0 37 0.0
1 37 0.0
2 37 0.0
3 37 573.75
4 37 0.0
5 37 0.0
6 37 0.0
7 37 0.0
8 37 0.0
9 37 0.0
10 37 0.0
11 37 0.0
12 37 0.0
13 37 0.0
14 37 0.0
15 37 0.0
16 37 0.0
17 37 0.0
18 37 0.0
19 37 0.0
20 37 0.0
21 37 0.0
22 37 0.0
23 37 0.0
24 37 0.0
25 37 0.0
26 37 0.0
27 37 0.0
28 37 0.0
29 37 0.0
30 37 0.0
31 37 0.0
32 37 0.0
33 37 0.0
34 37 0.0
35 37 0.0
36 37 0.0
37 37 0.0
38 37 0.0
39 37 0.0


0 36 0.0
1 36 0.0
2 36 0.0
3 36 0.0
4 36 490.625
5 36 0.0
6 36 0.0
7 36 0.0
8 36 0.0
9 36 0.0
10 36 0.0
11 36 0.0
12 36 0.0
13 36 0.0
14 36 0.0
15 36 0.0
16 36 0.0
17 36 0.0
18 36 0.0
19 36 0.0
20 36 0.0
21 36 0.0
22 36 0.0
23 36 0.0
24 36 0.0
25 36 0.0
26 36 0.0
27 36 0.0
28 36 0.0
29 36 0.0
30 36 0.0
31 36 0.0
32 36 0.0
33 36 0.0
34 36 0.0
35 36 0.0
36 36 0.0
37 36 0.0
38 36 0.0
39 36 0.0


0 35 0.0
1 35 0.0
2 35 0.0
3 35 0.0
4 35 490.625
5 35 0.0
6 35 0.0
7 35 0.0
8 35 0.0
9 35 0.0
10 35 0.0
11 35 0.0
12 35 0.0
13 35 0.0
14 35 0.0
15 35 0.0
16 35 0.0
17 35 0.0
18 35 0.0
19 35 0.0
20 35 0.0
21 35 0.0
22 35 0.0
23 35 0.0
24 35 0.0
25 35 0.0
26 35 0.0
27 35 0.0
28 35 0.0
29 35 0.0
30 35 0.0
31 35 0.0
32 35 0.0
33 35 0.0
34 35 0.0
35 35 0.0
36 35 0.0
37 35 0.0
38 35 0.0
39 35 0.0


0 34 0.0
1 34 0.0
2 34 0.0
3 34 0.0
4 34 490.625
5 34 0.0
6 34 0.0
7 34 0.0
8 34 0.0
9 34 0.0
10 34 0.0
11 34 0.0
12 34 0.0
13 34 0.0
14 34 0.0
15 34 0.0
16 34 0.0
17 34 0.0
18 34 0.0
19 34 0.0
20 34 0.0
21 34 0.0
22 34 0.0
23 34 0.0
24 34 0.0
25 34 0.0
26 34 0.0
27 34 0.0
28 34 0.0
29 34 0.0
30 34 0.0
31 34 0.0
32 34 0.0
33 34 0.0
34 34 0.0
35 34 0.0
36 34 0.0
37 34 0.0
38 34 0.0
39 34 0.0


0 33 0.0
1 33 0.0
2 33 0.0
3 33 0.0
4 33 490.625
5 33 0.0
6 33 0.0
7 33 0.0
8 33 0.0
9 33 0.0
10 33 0.0
11 33 0.0
12 33 0.0
13 33 0.0
14 33 0.0
15 33 0.0
16 33 0.0
17 33 0.0
18 33 0.0
19 33 0.0
20 33 0.0
21 33 0.0
22 33 0.0
23 33 0.0
24 33 0.0
25 33 0.0
26 33 0.0
27 33 0.0
28 33 0.0
29 33 0.0
30 33 0.0
31 33 0.0
32 33 0.0
33 33 0.0
34 33 0.0
35 33 0.0
36 33 0.0
37 33 0.0
38 33 0.0
39 33 0.0


0 32 0.0
1 32 0.0
2 32 0.0
3 32 0.0
4 32 0.0
5 32 554.1666666666666
6 32 0.0
7 32 0.0
8 32 0.0
9 32 0.0
10 32 0.0
11 32 0.0
12 32 0.0
13 32 0.0
14 32 0.0
15 32 0.0
16 32 0.0
17 32 0.0
18 32 0.0
19 32 0.0
20 32 0.0
21 32 0.0
22 32 0.0
23 32 0.0
24 32 0.0
25 32 0.0
26 32 0.0
27 32 0.0
28 32 0.0
29 32 0.0
30 32 0.0
31 32 0.0
32 32 0.0
33 32 0.0
34 32 0.0
35 32 0.0
36 32 0.0
37 32 0.0
38 32 0.0
39 32 0.0


0 31 0.0
1 31 0.0
2 31 0.0
3 31 0.0
4 31 0.0
5 31 554.1666666666666
6 31 0.0
7 31 0.0
8 31 0.0
9 31 0.0
10 31 0.0
11 31 0.0
12 31 0.0
13 31 0.0
14 31 0.0
15 31 0.0
16 31 0.0
17 31 0.0
18 31 0.0
19 31 0.0
20 31 0.0
21 31 0.0
22 31 0.0
23 31 0.0
24 31 0.0
25 31 0.0
26 31 0.0
27 31 0.0
28 31 0.0
29 31 0.0
30 31 0.0
31 31 0.0
32 31 0.0
33 31 0.0
34 31 0.0
35 31 0.0
36 31 0.0
37 31 0.0
38 31 0.0
39 31 0.0


0 30 0.0
1 30 0.0
2 30 0.0
3 30 0.0
4 30 0.0
5 30 554.1666666666666
6 30 0.0
7 30 0.0
8 30 0.0
9 30 0.0
10 30 0.0
11 30 0.0
12 30 0.0
13 30 0.0
14 30 0.0
15 30 0.0
16 30 0.0
17 30 0.0
18 30 0.0
19 30 0.0
20 30 0.0
21 30 0.0
22 30 0.0
23 30 0.0
24 30 0.0
25 30 0.0
26 30 0.0
27 30 0.0
28 30 0.0
29 30 0.0
30 30 0.0
31 30 0.0
32 30 0.0
33 30 0.0
34 30 0.0
35 30 0.0
36 30 0.0
37 30 0.0
38 30 0.0
39 30 0.0


0 29 0.0
1 29 0.0
2 29 0.0
3 29 0.0
4 29 0.0
5 29 0.0
6 29 512.5
7 29 0.0
8 29 0.0
9 29 0.0
10 29 0.0
11 29 0.0
12 29 0.0
13 29 0.0
14 29 0.0
15 29 0.0
16 29 0.0
17 29 0.0
18 29 0.0
19 29 0.0
20 29 0.0
21 29 0.0
22 29 0.0
23 29 0.0
24 29 0.0
25 29 0.0
26 29 0.0
27 29 0.0
28 29 0.0
29 29 0.0
30 29 0.0
31 29 0.0
32 29 0.0
33 29 0.0
34 29 0.0
35 29 0.0
36 29 0.0
37 29 0.0
38 29 0.0
39 29 0.0


0 28 0.0
1 28 0.0
2 28 0.0
3 28 0.0
4 28 0.0
5 28 0.0
6 28 512.5
7 28 0.0
8 28 0.0
9 28 0.0
10 28 0.0
11 28 0.0
12 28 0.0
13 28 0.0
14 28 0.0
15 28 0.0
16 28 0.0
17 28 0.0
18 28 0.0
19 28 0.0
20 28 0.0
21 28 0.0
22 28 0.0
23 28 0.0
24 28 0.0
25 28 0.0
26 28 0.0
27 28 0.0
28 28 0.0
29 28 0.0
30 28 0.0
31 28 0.0
32 28 0.0
33 28 0.0
34 28 0.0
35 28 0.0
36 28 0.0
37 28 0.0
38 28 0.0
39 28 0.0


0 27 0.0
1 27 0.0
2 27 0.0
3 27 0.0
4 27 0.0
5 27 0.0
6 27 512.5
7 27 0.0
8 27 0.0
9 27 0.0
10 27 0.0
11 27 0.0
12 27 0.0
13 27 0.0
14 27 0.0
15 27 0.0
16 27 0.0
17 27 0.0
18 27 0.0
19 27 0.0
20 27 0.0
21 27 0.0
22 27 0.0
23 27 0.0
24 27 0.0
25 27 0.0
26 27 0.0
27 27 0.0
28 27 0.0
29 27 0.0
30 27 0.0
31 27 0.0
32 27 0.0
33 27 0.0
34 27 0.0
35 27 0.0
36 27 0.0
37 27 0.0
38 27 0.0
39 27 0.0


0 26 0.0
1 26 0.0
2 26 0.0
3 26 0.0
4 26 0.0
5 26 0.0
6 26 0.0
7 26 399.0
8 26 0.0
9 26 0.0
10 26 0.0
11 26 0.0
12 26 0.0
13 26 0.0
14 26 0.0
15 26 0.0
16 26 0.0
17 26 0.0
18 26 0.0
19 26 0.0
20 26 0.0
21 26 0.0
22 26 0.0
23 26 0.0
24 26 0.0
25 26 0.0
26 26 0.0
27 26 0.0
28 26 0.0
29 26 0.0
30 26 0.0
31 26 0.0
32 26 0.0
33 26 0.0
34 26 0.0
35 26 0.0
36 26 0.0
37 26 0.0
38 26 0.0
39 26 0.0


0 25 0.0
1 25 0.0
2 25 0.0
3 25 0.0
4 25 0.0
5 25 0.0
6 25 0.0
7 25 399.0
8 25 0.0
9 25 0.0
10 25 0.0
11 25 0.0
12 25 0.0
13 25 0.0
14 25 0.0
15 25 0.0
16 25 0.0
17 25 0.0
18 25 0.0
19 25 0.0
20 25 0.0
21 25 0.0
22 25 0.0
23 25 0.0
24 25 0.0
25 25 0.0
26 25 0.0
27 25 0.0
28 25 0.0
29 25 0.0
30 25 0.0
31 25 0.0
32 25 0.0
33 25 0.0
34 25 0.0
35 25 0.0
36 25 0.0
37 25 0.0
38 25 0.0
39 25 0.0


0 24 0.0
1 24 0.0
2 24 0.0
3 24 0.0
4 24 0.0
5 24 0.0
6 24 0.0
7 24 572.25
8 24 0.0
9 24 0.0
10 24 0.0
11 24 0.0
12 24 0.0
13 24 0.0
14 24 0.0
15 24 0.0
16 24 0.0
17 24 0.0
18 24 0.0
19 24 0.0
20 24 0.0
21 24 0.0
22 24 0.0
23 24 0.0
24 24 0.0
25 24 0.0
26 24 0.0
27 24 0.0
28 24 572.25
29 24 0.0
30 24 0.0
31 24 0.0
32 24 0.0
33 24 0.0
34 24 0.0
35 24 0.0
36 24 0.0
37 24 0.0
38 24 0.0
39 24 0.0


0 23 0.0
1 23 0.0
2 23 0.0
3 23 0.0
4 23 0.0
5 23 0.0
6 23 0.0
7 23 0.0
8 23 562.5
9 23 0.0
10 23 0.0
11 23 0.0
12 23 0.0
13 23 0.0
14 23 0.0
15 23 0.0
16 23 0.0
17 23 0.0
18 23 0.0
19 23 0.0
20 23 0.0
21 23 0.0
22 23 0.0
23 23 0.0
24 23 0.0
25 23 0.0
26 23 0.0
27 23 0.0
28 23 0.0
29 23 0.0
30 23 0.0
31 23 0.0
32 23 0.0
33 23 0.0
34 23 0.0
35 23 0.0
36 23 0.0
37 23 0.0
38 23 0.0
39 23 0.0


0 22 0.0
1 22 0.0
2 22 0.0
3 22 0.0
4 22 0.0
5 22 0.0
6 22 0.0
7 22 0.0
8 22 562.5
9 22 0.0
10 22 0.0
11 22 0.0
12 22 0.0
13 22 0.0
14 22 0.0
15 22 0.0
16 22 0.0
17 22 0.0
18 22 0.0
19 22 0.0
20 22 0.0
21 22 0.0
22 22 0.0
23 22 0.0
24 22 0.0
25 22 0.0
26 22 0.0
27 22 0.0
28 22 0.0
29 22 0.0
30 22 0.0
31 22 0.0
32 22 0.0
33 22 0.0
34 22 0.0
35 22 0.0
36 22 0.0
37 22 0.0
38 22 0.0
39 22 0.0


0 21 0.0
1 21 0.0
2 21 0.0
3 21 0.0
4 21 0.0
5 21 0.0
6 21 0.0
7 21 0.0
8 21 0.0
9 21 552.5
10 21 0.0
11 21 0.0
12 21 0.0
13 21 0.0
14 21 0.0
15 21 0.0
16 21 0.0
17 21 0.0
18 21 0.0
19 21 0.0
20 21 0.0
21 21 0.0
22 21 0.0
23 21 0.0
24 21 0.0
25 21 0.0
26 21 0.0
27 21 0.0
28 21 0.0
29 21 0.0
30 21 0.0
31 21 0.0
32 21 0.0
33 21 0.0
34 21 0.0
35 21 0.0
36 21 0.0
37 21 0.0
38 21 0.0
39 21 0.0


0 20 0.0
1 20 0.0
2 20 0.0
3 20 0.0
4 20 0.0
5 20 0.0
6 20 0.0
7 20 0.0
8 20 0.0
9 20 552.5
10 20 0.0
11 20 0.0
12 20 0.0
13 20 0.0
14 20 0.0
15 20 0.0
16 20 0.0
17 20 0.0
18 20 0.0
19 20 0.0
20 20 0.0
21 20 0.0
22 20 0.0
23 20 0.0
24 20 0.0
25 20 0.0
26 20 0.0
27 20 0.0
28 20 0.0
29 20 0.0
30 20 0.0
31 20 0.0
32 20 0.0
33 20 0.0
34 20 0.0
35 20 0.0
36 20 0.0
37 20 0.0
38 20 0.0
39 20 0.0


0 19 0.0
1 19 0.0
2 19 0.0
3 19 0.0
4 19 0.0
5 19 0.0
6 19 0.0
7 19 0.0
8 19 0.0
9 19 0.0
10 19 550.5
11 19 0.0
12 19 0.0
13 19 0.0
14 19 0.0
15 19 0.0
16 19 0.0
17 19 0.0
18 19 0.0
19 19 0.0
20 19 0.0
21 19 0.0
22 19 0.0
23 19 0.0
24 19 0.0
25 19 0.0
26 19 0.0
27 19 0.0
28 19 0.0
29 19 0.0
30 19 0.0
31 19 0.0
32 19 0.0
33 19 550.5
34 19 0.0
35 19 0.0
36 19 0.0
37 19 0.0
38 19 0.0
39 19 0.0


0 18 0.0
1 18 0.0
2 18 0.0
3 18 0.0
4 18 0.0
5 18 0.0
6 18 0.0
7 18 0.0
8 18 0.0
9 18 0.0
10 18 445.5
11 18 0.0
12 18 0.0
13 18 0.0
14 18 0.0
15 18 0.0
16 18 0.0
17 18 0.0
18 18 0.0
19 18 0.0
20 18 0.0
21 18 0.0
22 18 0.0
23 18 0.0
24 18 0.0
25 18 0.0
26 18 0.0
27 18 0.0
28 18 0.0
29 18 0.0
30 18 0.0
31 18 0.0
32 18 0.0
33 18 0.0
34 18 0.0
35 18 0.0
36 18 0.0
37 18 0.0
38 18 0.0
39 18 0.0


0 17 0.0
1 17 0.0
2 17 0.0
3 17 0.0
4 17 0.0
5 17 0.0
6 17 0.0
7 17 0.0
8 17 0.0
9 17 0.0
10 17 0.0
11 17 538.5
12 17 0.0
13 17 0.0
14 17 0.0
15 17 0.0
16 17 0.0
17 17 0.0
18 17 0.0
19 17 0.0
20 17 0.0
21 17 0.0
22 17 0.0
23 17 0.0
24 17 0.0
25 17 0.0
26 17 0.0
27 17 0.0
28 17 0.0
29 17 0.0
30 17 0.0
31 17 538.5
32 17 0.0
33 17 0.0
34 17 0.0
35 17 0.0
36 17 0.0
37 17 0.0
38 17 0.0
39 17 0.0


0 16 0.0
1 16 0.0
2 16 0.0
3 16 0.0
4 16 0.0
5 16 0.0
6 16 0.0
7 16 0.0
8 16 0.0
9 16 0.0
10 16 0.0
11 16 538.5
12 16 0.0
13 16 0.0
14 16 0.0
15 16 0.0
16 16 0.0
17 16 0.0
18 16 0.0
19 16 0.0
20 16 0.0
21 16 0.0
22 16 0.0
23 16 0.0
24 16 0.0
25 16 0.0
26 16 0.0
27 16 0.0
28 16 0.0
29 16 0.0
30 16 0.0
31 16 538.5
32 16 0.0
33 16 0.0
34 16 0.0
35 16 0.0
36 16 0.0
37 16 0.0
38 16 0.0
39 16 0.0


0 15 0.0
1 15 0.0
2 15 0.0
3 15 0.0
4 15 0.0
5 15 0.0
6 15 0.0
7 15 0.0
8 15 0.0
9 15 0.0
10 15 0.0
11 15 0.0
12 15 573.0
13 15 0.0
14 15 0.0
15 15 0.0
16 15 0.0
17 15 0.0
18 15 0.0
19 15 0.0
20 15 0.0
21 15 0.0
22 15 0.0
23 15 0.0
24 15 0.0
25 15 0.0
26 15 0.0
27 15 573.0
28 15 0.0
29 15 0.0
30 15 0.0
31 15 0.0
32 15 0.0
33 15 0.0
34 15 0.0
35 15 0.0
36 15 0.0
37 15 0.0
38 15 0.0
39 15 0.0


0 14 0.0
1 14 0.0
2 14 0.0
3 14 0.0
4 14 0.0
5 14 0.0
6 14 0.0
7 14 0.0
8 14 0.0
9 14 0.0
10 14 0.0
11 14 0.0
12 14 573.0
13 14 0.0
14 14 0.0
15 14 0.0
16 14 0.0
17 14 0.0
18 14 0.0
19 14 0.0
20 14 0.0
21 14 0.0
22 14 0.0
23 14 0.0
24 14 0.0
25 14 0.0
26 14 0.0
27 14 573.0
28 14 0.0
29 14 0.0
30 14 0.0
31 14 0.0
32 14 0.0
33 14 0.0
34 14 0.0
35 14 0.0
36 14 0.0
37 14 0.0
38 14 0.0
39 14 0.0


0 13 0.0
1 13 0.0
2 13 0.0
3 13 0.0
4 13 0.0
5 13 0.0
6 13 0.0
7 13 0.0
8 13 0.0
9 13 0.0
10 13 0.0
11 13 0.0
12 13 0.0
13 13 535.5
14 13 0.0
15 13 0.0
16 13 0.0
17 13 0.0
18 13 0.0
19 13 0.0
20 13 0.0
21 13 0.0
22 13 0.0
23 13 0.0
24 13 0.0
25 13 0.0
26 13 0.0
27 13 0.0
28 13 0.0
29 13 535.5
30 13 0.0
31 13 0.0
32 13 0.0
33 13 0.0
34 13 0.0
35 13 0.0
36 13 0.0
37 13 0.0
38 13 0.0
39 13 0.0


0 12 0.0
1 12 0.0
2 12 0.0
3 12 0.0
4 12 0.0
5 12 0.0
6 12 0.0
7 12 0.0
8 12 0.0
9 12 0.0
10 12 0.0
11 12 0.0
12 12 0.0
13 12 535.5
14 12 0.0
15 12 0.0
16 12 0.0
17 12 0.0
18 12 0.0
19 12 0.0
20 12 0.0
21 12 0.0
22 12 0.0
23 12 0.0
24 12 0.0
25 12 0.0
26 12 0.0
27 12 0.0
28 12 0.0
29 12 535.5
30 12 0.0
31 12 0.0
32 12 0.0
33 12 0.0
34 12 0.0
35 12 0.0
36 12 0.0
37 12 0.0
38 12 0.0
39 12 0.0


0 11 0.0
1 11 0.0
2 11 0.0
3 11 0.0
4 11 0.0
5 11 0.0
6 11 0.0
7 11 0.0
8 11 0.0
9 11 0.0
10 11 0.0
11 11 0.0
12 11 0.0
13 11 0.0
14 11 567.5
15 11 0.0
16 11 0.0
17 11 0.0
18 11 0.0
19 11 567.5
20 11 0.0
21 11 0.0
22 11 0.0
23 11 0.0
24 11 0.0
25 11 0.0
26 11 0.0
27 11 0.0
28 11 0.0
29 11 0.0
30 11 0.0
31 11 0.0
32 11 0.0
33 11 0.0
34 11 0.0
35 11 0.0
36 11 0.0
37 11 0.0
38 11 0.0
39 11 0.0


0 10 0.0
1 10 0.0
2 10 0.0
3 10 0.0
4 10 0.0
5 10 0.0
6 10 0.0
7 10 0.0
8 10 0.0
9 10 0.0
10 10 0.0
11 10 0.0
12 10 0.0
13 10 0.0
14 10 567.5
15 10 0.0
16 10 0.0
17 10 0.0
18 10 0.0
19 10 567.5
20 10 0.0
21 10 0.0
22 10 0.0
23 10 0.0
24 10 0.0
25 10 0.0
26 10 0.0
27 10 0.0
28 10 0.0
29 10 0.0
30 10 0.0
31 10 0.0
32 10 0.0
33 10 0.0
34 10 0.0
35 10 0.0
36 10 0.0
37 10 0.0
38 10 0.0
39 10 0.0


0 9 0.0
1 9 0.0
2 9 0.0
3 9 0.0
4 9 0.0
5 9 0.0
6 9 0.0
7 9 0.0
8 9 0.0
9 9 0.0
10 9 0.0
11 9 0.0
12 9 0.0
13 9 0.0
14 9 0.0
15 9 561.25
16 9 0.0
17 9 0.0
18 9 0.0
19 9 0.0
20 9 561.25
21 9 0.0
22 9 0.0
23 9 0.0
24 9 0.0
25 9 0.0
26 9 0.0
27 9 0.0
28 9 0.0
29 9 0.0
30 9 0.0
31 9 0.0
32 9 0.0
33 9 0.0
34 9 0.0
35 9 0.0
36 9 0.0
37 9 0.0
38 9 0.0
39 9 0.0


0 8 0.0
1 8 0.0
2 8 0.0
3 8 0.0
4 8 0.0
5 8 0.0
6 8 0.0
7 8 0.0
8 8 0.0
9 8 0.0
10 8 0.0
11 8 0.0
12 8 0.0
13 8 0.0
14 8 0.0
15 8 533.5
16 8 0.0
17 8 0.0
18 8 0.0
19 8 0.0
20 8 0.0
21 8 533.5
22 8 0.0
23 8 0.0
24 8 0.0
25 8 0.0
26 8 0.0
27 8 0.0
28 8 0.0
29 8 0.0
30 8 0.0
31 8 0.0
32 8 0.0
33 8 0.0
34 8 0.0
35 8 0.0
36 8 0.0
37 8 0.0
38 8 0.0
39 8 0.0


0 7 0.0
1 7 0.0
2 7 0.0
3 7 0.0
4 7 0.0
5 7 0.0
6 7 0.0
7 7 0.0
8 7 0.0
9 7 0.0
10 7 0.0
11 7 0.0
12 7 0.0
13 7 0.0
14 7 0.0
15 7 0.0
16 7 555.25
17 7 555.25
18 7 0.0
19 7 0.0
20 7 0.0
21 7 0.0
22 7 0.0
23 7 0.0
24 7 0.0
25 7 0.0
26 7 0.0
27 7 0.0
28 7 0.0
29 7 0.0
30 7 0.0
31 7 0.0
32 7 0.0
33 7 0.0
34 7 0.0
35 7 0.0
36 7 0.0
37 7 0.0
38 7 0.0
39 7 0.0


0 6 0.0
1 6 0.0
2 6 0.0
3 6 0.0
4 6 0.0
5 6 0.0
6 6 0.0
7 6 0.0
8 6 0.0
9 6 0.0
10 6 0.0
11 6 0.0
12 6 0.0
13 6 0.0
14 6 0.0
15 6 0.0
16 6 555.25
17 6 555.25
18 6 0.0
19 6 0.0
20 6 0.0
21 6 0.0
22 6 0.0
23 6 0.0
24 6 0.0
25 6 0.0
26 6 0.0
27 6 0.0
28 6 0.0
29 6 0.0
30 6 0.0
31 6 0.0
32 6 0.0
33 6 0.0
34 6 0.0
35 6 0.0
36 6 0.0
37 6 0.0
38 6 0.0
39 6 0.0


0 5 0.0
1 5 0.0
2 5 0.0
3 5 0.0
4 5 0.0
5 5 0.0
6 5 0.0
7 5 0.0
8 5 0.0
9 5 0.0
10 5 0.0
11 5 0.0
12 5 0.0
13 5 0.0
14 5 0.0
15 5 0.0
16 5 0.0
17 5 0.0
18 5 550.0
19 5 0.0
20 5 0.0
21 5 0.0
22 5 0.0
23 5 550.0
24 5 0.0
25 5 0.0
26 5 0.0
27 5 0.0
28 5 0.0
29 5 0.0
30 5 0.0
31 5 0.0
32 5 0.0
33 5 0.0
34 5 0.0
35 5 0.0
36 5 0.0
37 5 0.0
38 5 0.0
39 5 550.0


0 4 0.0
1 4 0.0
2 4 0.0
3 4 0.0
4 4 0.0
5 4 0.0
6 4 0.0
7 4 0.0
8 4 0.0
9 4 0.0
10 4 0.0
11 4 0.0
12 4 0.0
13 4 0.0
14 4 0.0
15 4 0.0
16 4 0.0
17 4 0.0
18 4 559.0
19 4 0.0
20 4 0.0
21 4 0.0
22 4 0.0
23 4 559.0
24 4 0.0
25 4 0.0
26 4 0.0
27 4 0.0
28 4 0.0
29 4 0.0
30 4 0.0
31 4 0.0
32 4 0.0
33 4 559.0
34 4 0.0
35 4 0.0
36 4 0.0
37 4 0.0
38 4 0.0
39 4 0.0


0 3 0.0
1 3 0.0
2 3 0.0
3 3 0.0
4 3 0.0
5 3 0.0
6 3 0.0
7 3 0.0
8 3 0.0
9 3 0.0
10 3 0.0
11 3 0.0
12 3 0.0
13 3 0.0
14 3 0.0
15 3 0.0
16 3 0.0
17 3 0.0
18 3 0.0
19 3 0.0
20 3 459.75
21 3 459.75
22 3 0.0
23 3 0.0
24 3 0.0
25 3 0.0
26 3 0.0
27 3 0.0
28 3 0.0
29 3 0.0
30 3 0.0
31 3 0.0
32 3 0.0
33 3 0.0
34 3 0.0
35 3 0.0
36 3 0.0
37 3 0.0
38 3 0.0
39 3 0.0


0 2 0.0
1 2 0.0
2 2 0.0
3 2 0.0
4 2 0.0
5 2 0.0
6 2 0.0
7 2 0.0
8 2 0.0
9 2 0.0
10 2 0.0
11 2 0.0
12 2 0.0
13 2 0.0
14 2 0.0
15 2 0.0
16 2 0.0
17 2 0.0
18 2 0.0
19 2 0.0
20 2 0.0
21 2 0.0
22 2 506.0
23 2 0.0
24 2 0.0
25 2 0.0
26 2 0.0
27 2 0.0
28 2 0.0
29 2 0.0
30 2 0.0
31 2 0.0
32 2 0.0
33 2 0.0
34 2 0.0
35 2 506.0
36 2 0.0
37 2 506.0
38 2 0.0
39 2 0.0


0 1 0.0
1 1 0.0
2 1 0.0
3 1 0.0
4 1 0.0
5 1 0.0
6 1 0.0
7 1 0.0
8 1 0.0
9 1 0.0
10 1 0.0
11 1 0.0
12 1 0.0
13 1 0.0
14 1 0.0
15 1 0.0
16 1 0.0
17 1 0.0
18 1 0.0
19 1 0.0
20 1 0.0
21 1 0.0
22 1 552.25
23 1 0.0
24 1 0.0
25 1 0.0
26 1 0.0
27 1 0.0
28 1 552.25
29 1 0.0
30 1 0.0
31 1 0.0
32 1 0.0
33 1 0.0
34 1 0.0
35 1 0.0
36 1 552.25
37 1 0.0
38 1 0.0
39 1 0.0




==> experiments/packing_utilization.txt <==
tile,utilization0,utilization1,utilization2,utilization3
0,725.625,0,0,0
1,725.625,0,0,0
2,725.625,0,0,0
3,725.625,0,0,0
4,661.5,0,0,0
5,661.5,0,0,0
6,661.5,0,0,0
7,661.5,0,0,0
8,613.25,96.0,0,0
9,613.25,0,0,0
10,613.25,0,0,0
11,613.25,0,0,0
12,573.75,0,0,0
13,573.75,0,0,0
14,573.75,0,0,0
15,573.75,0,0,0
16,654.1666666666666,0,0,0
17,654.1666666666666,0,0,0
18,654.1666666666666,0,0,0
19,554.1666666666666,0,0,0
20,554.1666666666666,0,0,0
21,554.1666666666666,0,0,0
22,512.5,0,0,0
23,512.5,0,0,0
24,512.5,0,0,0
25,598.5,0,0,0
26,598.5,0,0,0
27,562.5,0,0,0
28,562.5,0,0,0
29,552.5,0,0,0
30,552.5,0,0,0
31,445.5,0,0,0
32,445.5,0,0,0
33,412.5,0,0,0
34,412.5,252.0,0,0
35,397.5,315.0,0,0
36,397.5,210.0,96.0,0
37,378.0,351.0,0,0
38,378.0,346.5,0,0
39,645.0,0,0,0
40,635.0,0,0,0
41,558.0,0,0,0
42,552.5,174.0,0,0
43,540.0,189.0,0,0
44,490.0,0,0,0
45,487.5,243.0,0,0
46,432.0,300.0,0,0
47,410.0,182.0,119.0,0
48,368.0,360.0,0,0
49,368.0,364.0,0,0


==> experiments/packing_utilization_movers_10_dispensers_65.txt <==
tile,utilization0,utilization1,utilization2,utilization3
0,725.625,0,0,0
1,725.625,0,0,0
2,725.625,0,0,0
3,725.625,0,0,0
4,661.5,0,0,0
5,661.5,0,0,0
6,661.5,0,0,0
7,661.5,0,0,0
8,613.25,96.0,0,0
9,613.25,0,0,0
10,613.25,0,0,0
11,613.25,0,0,0
12,573.75,0,0,0
13,573.75,0,0,0
14,573.75,0,0,0
15,573.75,0,0,0
16,654.1666666666666,0,0,0
17,654.1666666666666,0,0,0
18,654.1666666666666,0,0,0
19,554.1666666666666,0,0,0
20,554.1666666666666,0,0,0
21,554.1666666666666,0,0,0
22,512.5,0,0,0
23,512.5,0,0,0
24,512.5,0,0,0
25,598.5,0,0,0
26,598.5,0,0,0
27,562.5,0,0,0
28,562.5,0,0,0
29,552.5,0,0,0
30,552.5,0,0,0
31,445.5,0,0,0
32,445.5,0,0,0
33,412.5,0,0,0
34,412.5,252.0,0,0
35,397.5,315.0,0,0
36,397.5,210.0,96.0,0
37,378.0,351.0,0,0
38,378.0,346.5,0,0
39,645.0,0,0,0
40,635.0,0,0,0
41,558.0,0,0,0
42,552.5,174.0,0,0
43,540.0,189.0,0,0
44,490.0,0,0,0
45,487.5,243.0,0,0
46,432.0,300.0,0,0
47,410.0,182.0,119.0,0
48,368.0,360.0,0,0
49,368.0,364.0,0,0


==> experiments/packing_utilization_movers_15_dispensers_100.txt <==
tile,utilization0,utilization1,utilization2,utilization3
0,290.25,186.0,163.33333333333334,0
1,290.25,275.0,0,0
2,290.25,351.0,0,0
3,290.25,299.25,0,0
4,290.25,299.25,0,0
5,290.25,186.0,180.0,0
6,290.25,299.25,0,0
7,290.25,275.0,0,0
8,290.25,180.0,189.0,0
9,290.25,368.0,0,0
10,661.5,0,0,0
11,661.5,0,0,0
12,661.5,0,0,0
13,661.5,0,0,0
14,613.25,0,0,0
15,613.25,0,0,0
16,613.25,0,0,0
17,613.25,0,0,0
18,573.75,0,0,0
19,573.75,0,0,0
20,573.75,0,0,0
21,573.75,0,0,0
22,490.625,163.33333333333334,0,0
23,490.625,0,0,0
24,490.625,163.33333333333334,0,0
25,490.625,162.5,0,0
26,415.625,222.75,0,0
27,415.625,222.75,0,0
28,415.625,222.75,0,0
29,415.625,222.75,0,0
30,384.375,276.25,0,0
31,384.375,252.0,0,0
32,384.375,215.0,0,0
33,384.375,276.25,0,0
34,215.0,410.0,0,0
35,281.25,265.0,0,0
36,299.25,211.66666666666666,96.0,0
37,252.0,211.66666666666666,184.16666666666666,0
38,265.0,300.0,96.0,0
39,275.0,364.0,0,0
40,276.25,360.0,0,0
41,265.0,180.0,216.0,0
42,281.25,368.0,0,0
43,186.0,252.0,210.0,0
44,184.16666666666666,182.0,174.0,119.0
45,215.0,184.16666666666666,243.0,0
46,276.25,346.5,0,0
47,281.25,211.66666666666666,162.5,0
48,252.0,315.0,0,0
49,281.25,162.5,216.0,0


==> experiments/packing_utilization_movers_15_dispensers_120.txt <==
tile,utilization0,utilization1,utilization2,utilization3
0,414.64285714285717,150.0,0,0
1,414.64285714285717,0,0,0
2,414.64285714285717,150.0,0,0
3,414.64285714285717,0,0,0
4,414.64285714285717,121.5,0,0
5,414.64285714285717,0,0,0
6,414.64285714285717,121.5,0,0
7,378.0,184.0,0,0
8,378.0,189.0,0,0
9,378.0,182.0,0,0
10,378.0,182.0,0,0
11,378.0,180.0,0,0
12,378.0,180.0,0,0
13,378.0,184.0,0,0
14,408.8333333333333,0,0,0
15,408.8333333333333,0,0,0
16,408.8333333333333,0,0,0
17,408.8333333333333,0,0,0
18,408.8333333333333,0,0,0
19,408.8333333333333,96.0,0,0
20,573.75,0,0,0
21,573.75,0,0,0
22,573.75,0,0,0
23,573.75,0,0,0
24,490.625,0,0,0
25,490.625,0,0,0
26,490.625,0,0,0
27,490.625,0,0,0
28,554.1666666666666,0,0,0
29,554.1666666666666,0,0,0
30,554.1666666666666,0,0,0
31,512.5,0,0,0
32,512.5,0,0,0
33,512.5,0,0,0
34,399.0,0,0,0
35,399.0,0,0,0
36,399.0,173.25,0,0
37,562.5,0,0,0
38,562.5,0,0,0
39,552.5,0,0,0
40,552.5,0,0,0
41,445.5,105.0,0,0
42,445.5,0,0,0
43,412.5,126.0,0,0
44,412.5,126.0,0,0
45,397.5,175.5,0,0
46,397.5,175.5,0,0
47,378.0,157.5,0,0
48,378.0,157.5,0,0
49,322.5,245.0,0,0
50,322.5,245.0,0,0
51,317.5,243.75,0,0
52,317.5,216.0,0,0
53,279.0,276.25,0,0
54,279.0,276.25,0,0
55,205.0,182.0,119.0,0
56,243.75,216.0,0,0
57,205.0,173.25,174.0,0
58,270.0,184.0,96.0,0
59,270.0,184.0,105.0,0


==> experiments/placement/obj_progress_data_doubleline60.csv <==
mean,best
34.12291333333333,27.533
31.322393333333334,26.603
30.206929999999993,26.603
29.36600333333333,25.726
28.777009999999997,25.726
28.232976666666666,25.298
27.833499999999997,25.298
27.545553333333338,25.298
27.275560000000002,25.1725
27.009183333333333,25.119
26.81437,25.119
26.659903333333332,25.119
26.536596666666668,25.119
26.363983333333334,25.105
26.209553333333332,24.9595
25.99008,24.1025
25.875970000000002,24.1025
25.812146666666667,24.1025
25.72483666666667,24.1025
25.66479,24.1025
25.577583333333333,24.1025
25.496326666666665,24.1025
25.4227,23.9945
25.356373333333334,23.9945
25.29596,23.9945
25.219829999999998,23.9055
25.142063333333336,23.9055
25.06997,23.621
25.015863333333332,23.621
24.980983333333334,23.621
24.928079999999998,23.621
24.889306666666666,23.621
24.869493333333335,23.621
24.8153,23.621
24.776416666666666,23.621
24.71955,23.621
24.673483333333333,23.621
24.61316,23.621
24.55208,23.621
24.484123333333333,23.1865
24.421806666666665,22.862
24.34914,22.862
24.28899666666667,22.862
24.199016666666665,22.862
24.147553333333335,22.862
24.09680666666667,22.862
24.03201333333333,22.862
23.979020000000002,22.862
23.912366666666664,22.862
23.831256666666665,22.716
23.789306666666665,22.716
23.727033333333335,22.716
23.681833333333337,22.517
23.637603333333335,22.517
23.589346666666664,22.517
23.554883333333333,22.517
23.50413,22.517
23.463649999999998,22.517
23.421566666666664,22.517
23.39746,22.517
23.335426666666667,22.3035
23.295843333333334,22.3035
23.25219333333333,22.3035
23.20969,22.271
23.16520333333333,22.271
23.143469999999997,22.269
23.111446666666666,22.269
23.076799999999995,22.269
23.053193333333336,22.1695
23.024276666666665,21.9425
22.963833333333334,21.9425
22.919856666666668,21.9425
22.893893333333335,21.9425
22.835543333333334,21.9425
22.80709666666667,21.9425
22.757703333333332,21.9425
22.72202333333333,21.7175
22.686693333333334,21.7175
22.646453333333334,21.7175
22.612019999999998,21.7175
22.571253333333335,21.7175
22.543103333333335,21.7175
22.507546666666663,21.7175
22.45781666666667,21.59
22.43071666666667,21.59
22.38378666666667,21.272
22.35555333333333,21.272
22.333426666666668,21.272
22.29058666666667,21.272
22.26556666666667,21.272
22.255006666666667,21.272
22.236266666666666,21.272
22.20563666666667,21.272
22.161623333333335,21.272
22.14433,21.272
22.13388666666667,21.272
22.10585,21.272
22.08959,21.272
22.06941666666667,21.272
22.048319999999997,21.2105
22.029073333333333,21.2105
22.012166666666666,21.2105
21.97819,21.2105
21.951523333333334,21.2105
21.93856,21.2105
21.909176666666667,21.2105
21.891679999999997,21.04
21.869833333333332,21.04
21.848266666666664,20.922
21.828433333333336,20.922
21.792146666666664,20.922
21.771633333333334,20.922
21.735166666666665,20.922
21.7192,20.922
21.708863333333333,20.922
21.69482,20.922
21.67710333333333,20.922
21.656959999999998,20.922
21.640793333333335,20.922
21.629926666666663,20.922
21.606866666666665,20.922
21.588020000000004,20.922
21.571033333333332,20.922
21.529943333333335,20.7025
21.51777,20.7025
21.500083333333333,20.7025
21.48241666666667,20.7025
21.471476666666664,20.7025
21.458613333333336,20.7025
21.44217,20.7025
21.426766666666662,20.7025
21.414666666666665,20.7025
21.39514666666667,20.7025
21.387310000000003,20.7025
21.364873333333332,20.7025
21.347686666666668,20.7025
21.337376666666668,20.7025
21.32998333333333,20.6765
21.307996666666664,20.6765
21.297153333333334,20.6765
21.2858,20.6765
21.273216666666666,20.6765
21.26793,20.6765
21.255356666666668,20.6765
21.24658333333333,20.6765
21.236956666666664,20.6765
21.228886666666664,20.6765
21.2187,20.6765
21.21579666666667,20.6765
21.193986666666667,20.6765
21.185819999999996,20.6765
21.17699,20.6765
21.16661,20.6765
21.156073333333335,20.6765
21.144866666666665,20.6765
21.123663333333333,20.5955
21.098996666666665,20.5955
21.08171,20.5955
21.069093333333335,20.5955
21.057473333333334,20.5955
21.05343666666667,20.5955
21.043879999999998,20.5955
21.035826666666665,20.5955
21.023439999999997,20.5955
21.006993333333334,20.5955
20.99481,20.5955
20.98757,20.5955
20.979573333333335,20.5955
20.97491,20.5955
20.96097333333334,20.5955
20.948596666666667,20.5955
20.942893333333334,20.5955
20.93527333333334,20.504
20.92866666666667,20.504
20.919266666666665,20.395
20.913633333333326,20.395
20.909543333333332,20.395
20.900516666666668,20.395
20.88785,20.395
20.882129999999997,20.395
20.876776666666665,20.395
20.865706666666664,20.395
20.858303333333332,20.395
20.851256666666668,20.395
20.842233333333333,20.395
20.838430000000002,20.395
20.83085,20.395
20.822160000000004,20.395
20.813260000000003,20.395
20.804863333333337,20.395
20.800573333333336,20.395
20.78755333333333,20.395
20.782426666666666,20.395
20.776330000000005,20.395
20.773580000000003,20.395
20.76755,20.395
20.764953333333334,20.395
20.755736666666667,20.395
20.7503,20.395
20.743720000000003,20.395
20.734456666666667,20.395
20.731203333333333,20.395
20.72418,20.395
20.71945666666667,20.395
20.71769666666667,20.395
20.712139999999998,20.395
20.706456666666668,20.395
20.693793333333335,20.285
20.686713333333337,20.285
20.684850000000004,20.285
20.678376666666665,20.285
20.672250000000002,20.285
20.663963333333335,20.285
20.66163333333333,20.285
20.654930000000004,20.285
20.65382666666667,20.285
20.649246666666667,20.285
20.63943333333333,20.285
20.63716333333333,20.285
20.629763333333333,20.285
20.62222,20.2725
20.61650333333333,20.2725
20.612533333333335,20.2725
20.60404,20.22
20.59854,20.22
20.593423333333334,20.22
20.58774,20.22
20.584683333333334,20.22
20.576573333333332,20.22
20.57359333333333,20.22
20.56739666666667,20.22
20.563863333333334,20.22
20.560723333333332,20.22
20.554650000000002,20.22
20.54545666666667,20.22
20.542043333333336,20.22
20.541386666666668,20.22
20.53903333333333,20.22
20.532073333333333,20.22
20.529613333333334,20.22
20.526680000000002,20.22
20.52326,20.22
20.519773333333337,20.22
20.516816666666667,20.22
20.50714,20.202
20.503573333333335,20.202
20.500913333333333,20.202
20.49546666666667,20.202
20.484160000000003,20.195
20.480333333333334,20.195
20.479543333333336,20.195
20.478273333333334,20.195
20.47613,20.195
20.467846666666663,20.15
20.466573333333333,20.15
20.463430000000002,20.15
20.454513333333335,20.0595
20.44992333333333,20.0135
20.444133333333333,20.0135
20.43926666666667,20.0135
20.43207,20.0135
20.425369999999997,20.0135
20.415493333333334,20.0135
20.40530333333333,20.0135
20.401756666666667,20.0135
20.39796666666667,20.0135
20.386850000000003,20.0135
20.384900000000005,20.0135
20.38119,20.0135
20.375016666666667,19.964
20.371826666666667,19.964
20.359810000000003,19.964
20.35628,19.964
20.35189,19.964
20.350773333333333,19.964
20.343956666666667,19.956
20.338393333333332,19.956
20.330499999999997,19.956
20.32295333333333,19.956
20.318559999999998,19.956
20.31383333333333,19.956
20.307663333333334,19.942
20.30131,19.726
20.297220000000003,19.726
20.28742666666667,19.726
20.279506666666666,19.726
20.273826666666668,19.726
20.266036666666665,19.726
20.258226666666662,19.726
20.24966333333333,19.726
20.244216666666663,19.726
20.23726,19.726
20.23463,19.726
20.228116666666665,19.726
20.223456666666667,19.726
20.218123333333335,19.726
20.215143333333334,19.726
20.210170000000005,19.726
20.204703333333335,19.726
20.19307666666667,19.707
20.187943333333333,19.707
20.183423333333334,19.707
20.178739999999998,19.707
20.17677,19.707
20.17121,19.707
20.161666666666665,19.707
20.159006666666667,19.707
20.154613333333334,19.707
20.150819999999996,19.707
20.14032,19.707
20.137819999999998,19.707
20.13152666666667,19.707
20.13004666666667,19.707
20.125473333333332,19.707
20.117723333333338,19.6775
20.114810000000002,19.6775
20.10968,19.6775
20.10548,19.6775
20.09779,19.6775
20.09255,19.6775
20.090743333333332,19.6775
20.08477,19.6775
20.08187333333333,19.6775
20.075726666666664,19.6775
20.069673333333334,19.6775
20.06557,19.6775
20.06379666666667,19.6775
20.05647333333333,19.6775
20.047166666666666,19.6775
20.04177666666667,19.6775
20.036896666666664,19.6775
20.03559,19.6775
20.030130000000003,19.6775
20.027286666666665,19.6775


==> experiments/robustness/deviation_vals_12.csv <==
deviation_pct
-0.1057561565191116
-5.302915848315456
2.10001510802236
0.1964042906783502
-3.4899531651306845
0.015108022359873
1.0726695875509895
-3.2180087626529685
5.605076295512918
3.8525457017676383
5.484212116633932
-3.882761746487385
-3.4597371204109386
-4.849675177519263
-0.8611572745127662
-4.456866596162562
-1.6467744372261672
-5.121619579996978
-8.082791962532104
-1.948934884423629
-3.0064964496147457
1.797854660824898
-2.915848315455507
-2.160447197461852
-1.9187188397038824
2.2813113763408372
0.7705091403535277
1.5561263030669286
6.239613234627587
6.904366218462004
3.8525457017676383
-1.2539658558694666
0.9518054086720048
-1.5561263030669286
-1.6769904819459132
1.1633177217102282
0.7705091403535277
1.133101676990482
-2.160447197461852
3.8525457017676383
4.759027043360025
0.5287807825955583
-6.30004532406708
-1.1935337664299743
0.4683486931560659
0.800725185073274
-4.910107266958755
-0.166188245958604
-3.882761746487385
-3.3388729415319536
1.7374225713854057
7.266958755098958
0.2568363801178426
0.800725185073274
8.777760991086266
-0.4381326484363196
5.937452787430125
-0.2266203353980964
0.015108022359873
2.2813113763408372
0.3474845142770811
-6.148965100468349
2.311527421060583
-2.462607644659314
0.1359722012388578
2.704336002417284
2.643903912977791
-0.2870524248375887
-0.015108022359873
-1.5259102583471824
3.278440852092461
2.7345520471370297
0.982021453391751
2.3719595105000755
-8.687112856927028
1.314397945308959
3.2180087626529685
-0.498564737875812
-3.3690889862516995
-8.928841214684997
1.8885027949841369
3.097144583773984
1.133101676990482
-2.0093669738631212
-0.4683486931560659
-3.3690889862516995
-2.311527421060583
-0.9518054086720048
3.641033388729415
8.626680767487537
-3.4899531651306845
5.42378002719444
-2.311527421060583
-0.1359722012388578
3.3690889862516995
-5.877020697990633
3.973409880646624
-3.4597371204109386
-1.8280707055446443
-4.336002417283578


==> experiments/robustness/deviation_vals_8.csv <==
deviation_pct
-0.6133625410733845
5.388828039430448
1.6648411829134722
-1.5553121577217963
-6.1555312157721795
-0.7667031763417306
-2.1248630887185103
3.4830230010952903
7.0098576122672505
5.6078860898138005
5.958378970427163
-2.059145673603505
-2.9791894852135816
-8.69660460021906
-3.789704271631982
-0.3066812705366922
0.1314348302300109
-6.790799561883899
-6.352683461117197
0.4381161007667031
-3.3296823658269443
-3.1982475355969333
-1.511500547645126
-1.9496166484118296
0.7228915662650602
0.6790799561883899
-0.3285870755750273
2.190580503833516
6.002190580503833
3.5268346111719606
3.461117196056955
-0.7009857612267251
2.9134720700985763
-1.511500547645126
-2.5848849945235486
-2.1467688937568457
-1.2705366922234391
2.694414019715224
-0.4819277108433735
1.3362541073384446
6.549835706462212
0.0
-4.972617743702081
-0.4381161007667031
1.796276013143483
-0.6352683461117196
-4.096385542168675
-2.7163198247535596
-5.476451259583789
-5.958378970427163
4.75355969331873
8.411829134720701
-0.7228915662650602
3.3296823658269443
5.673603504928806
3.285870755750274
3.1982475355969333
-0.1314348302300109
-1.4457831325301205
2.212486308871851
0.0657174151150054
-3.855421686746989
0.2409638554216867
-6.593647316538882
1.380065717415115
1.4238773274917853
1.2705366922234391
0.3285870755750273
0.0
-3.4830230010952903
3.943044906900329
4.403066812705367
0.0
3.723986856516977
-7.391018619934282
2.431544359255202
5.870755750273823
0.1971522453450164
-5.038335158817087
-8.389923329682365
3.570646221248631
3.9211391018619937
4.687842278203724
-0.284775465498357
1.4457831325301205
-1.007667031763417
-2.5410733844468782
-1.7086527929901425
3.592552026286966
9.090909090909092
-2.08105147864184
7.228915662650602
-1.2486308871851042
-1.3362541073384446
0.547645125958379
-4.468784227820373
3.855421686746989
-2.5410733844468782
3.2639649507119386
-0.0219058050383351


==> experiments/robustness/robustness_12.csv <==
index,movers,cmax,Performance,delta,deviation_pct
0,12,3306,Below Avg,-0.32999999999992724,-0.10575615651911163
1,12,3134,Below Avg,-172.32999999999993,-5.302915848315456
2,12,3379,Above Avg,72.67000000000007,2.10001510802236
3,12,3316,Above Avg,9.670000000000073,0.19640429067835022
4,12,3194,Below Avg,-112.32999999999993,-3.4899531651306845
5,12,3310,Above Avg,3.6700000000000728,0.015108022359873092
6,12,3345,Above Avg,38.67000000000007,1.0726695875509895
7,12,3203,Below Avg,-103.32999999999993,-3.2180087626529685
8,12,3495,Above Avg,188.67000000000007,5.605076295512918
9,12,3437,Above Avg,130.67000000000007,3.8525457017676388
10,12,3491,Above Avg,184.67000000000007,5.484212116633932
11,12,3181,Below Avg,-125.32999999999993,-3.882761746487385
12,12,3195,Below Avg,-111.32999999999993,-3.4597371204109386
13,12,3149,Below Avg,-157.32999999999993,-4.849675177519263
14,12,3281,Below Avg,-25.329999999999927,-0.8611572745127662
15,12,3162,Below Avg,-144.32999999999993,-4.456866596162562
16,12,3255,Below Avg,-51.32999999999993,-1.6467744372261672
17,12,3140,Below Avg,-166.32999999999993,-5.121619579996978
18,12,3042,Below Avg,-264.3299999999999,-8.082791962532104
19,12,3245,Below Avg,-61.32999999999993,-1.948934884423629
20,12,3210,Below Avg,-96.32999999999993,-3.0064964496147457
21,12,3369,Above Avg,62.67000000000007,1.797854660824898
22,12,3213,Below Avg,-93.32999999999993,-2.915848315455507
23,12,3238,Below Avg,-68.32999999999993,-2.160447197461852
24,12,3246,Below Avg,-60.32999999999993,-1.9187188397038826
25,12,3385,Above Avg,78.67000000000007,2.2813113763408372
26,12,3335,Above Avg,28.670000000000073,0.7705091403535277
27,12,3361,Above Avg,54.67000000000007,1.5561263030669286
28,12,3516,Above Avg,209.67000000000007,6.239613234627587
29,12,3538,Above Avg,231.67000000000007,6.904366218462004
30,12,3437,Above Avg,130.67000000000007,3.8525457017676388
31,12,3268,Below Avg,-38.32999999999993,-1.2539658558694666
32,12,3341,Above Avg,34.67000000000007,0.9518054086720048
33,12,3258,Below Avg,-48.32999999999993,-1.5561263030669286
34,12,3254,Below Avg,-52.32999999999993,-1.6769904819459132
35,12,3348,Above Avg,41.67000000000007,1.1633177217102282
36,12,3335,Above Avg,28.670000000000073,0.7705091403535277
37,12,3347,Above Avg,40.67000000000007,1.133101676990482
38,12,3238,Below Avg,-68.32999999999993,-2.160447197461852
39,12,3437,Above Avg,130.67000000000007,3.8525457017676388
40,12,3467,Above Avg,160.67000000000007,4.759027043360025
41,12,3327,Above Avg,20.670000000000073,0.5287807825955583
42,12,3101,Below Avg,-205.32999999999993,-6.30004532406708
43,12,3270,Below Avg,-36.32999999999993,-1.1935337664299743
44,12,3325,Above Avg,18.670000000000073,0.4683486931560659
45,12,3336,Above Avg,29.670000000000073,0.800725185073274
46,12,3147,Below Avg,-159.32999999999993,-4.910107266958755
47,12,3304,Below Avg,-2.3299999999999272,-0.16618824595860401
48,12,3181,Below Avg,-125.32999999999993,-3.882761746487385
49,12,3199,Below Avg,-107.32999999999993,-3.3388729415319536
50,12,3367,Above Avg,60.67000000000007,1.7374225713854057
51,12,3550,Above Avg,243.67000000000007,7.266958755098958
52,12,3318,Above Avg,11.670000000000073,0.2568363801178426
53,12,3336,Above Avg,29.670000000000073,0.800725185073274
54,12,3600,Above Avg,293.6700000000001,8.777760991086266
55,12,3295,Below Avg,-11.329999999999927,-0.43813264843631966
56,12,3506,Above Avg,199.67000000000007,5.937452787430125
57,12,3302,Below Avg,-4.329999999999927,-0.2266203353980964
58,12,3310,Above Avg,3.6700000000000728,0.015108022359873092
59,12,3385,Above Avg,78.67000000000007,2.2813113763408372
60,12,3321,Above Avg,14.670000000000073,0.34748451427708116
61,12,3106,Below Avg,-200.32999999999993,-6.148965100468349
62,12,3386,Above Avg,79.67000000000007,2.311527421060583
63,12,3228,Below Avg,-78.32999999999993,-2.462607644659314
64,12,3314,Above Avg,7.670000000000073,0.13597220123885784
65,12,3399,Above Avg,92.67000000000007,2.704336002417284
66,12,3397,Above Avg,90.67000000000007,2.643903912977791
67,12,3300,Below Avg,-6.329999999999927,-0.28705242483758875
68,12,3309,Above Avg,2.6700000000000728,-0.015108022359873092
69,12,3259,Below Avg,-47.32999999999993,-1.5259102583471824
70,12,3418,Above Avg,111.67000000000007,3.278440852092461
71,12,3400,Above Avg,93.67000000000007,2.7345520471370297
72,12,3342,Above Avg,35.67000000000007,0.982021453391751
73,12,3388,Above Avg,81.67000000000007,2.3719595105000755
74,12,3022,Below Avg,-284.3299999999999,-8.687112856927028
75,12,3353,Above Avg,46.67000000000007,1.314397945308959
76,12,3416,Above Avg,109.67000000000007,3.2180087626529685
77,12,3293,Below Avg,-13.329999999999927,-0.49856473787581207
78,12,3198,Below Avg,-108.32999999999993,-3.3690889862516995
79,12,3014,Below Avg,-292.3299999999999,-8.928841214684997
80,12,3372,Above Avg,65.67000000000007,1.8885027949841366
81,12,3412,Above Avg,105.67000000000007,3.097144583773984
82,12,3347,Above Avg,40.67000000000007,1.133101676990482
83,12,3243,Below Avg,-63.32999999999993,-2.0093669738631212
84,12,3294,Below Avg,-12.329999999999927,-0.4683486931560659
85,12,3198,Below Avg,-108.32999999999993,-3.3690889862516995
86,12,3233,Below Avg,-73.32999999999993,-2.311527421060583
87,12,3278,Below Avg,-28.329999999999927,-0.9518054086720048
88,12,3430,Above Avg,123.67000000000007,3.641033388729415
89,12,3595,Above Avg,288.6700000000001,8.626680767487537
90,12,3194,Below Avg,-112.32999999999993,-3.4899531651306845
91,12,3489,Above Avg,182.67000000000007,5.42378002719444
92,12,3233,Below Avg,-73.32999999999993,-2.311527421060583
93,12,3305,Below Avg,-1.3299999999999272,-0.13597220123885784
94,12,3421,Above Avg,114.67000000000007,3.3690889862516995
95,12,3115,Below Avg,-191.32999999999993,-5.877020697990633
96,12,3441,Above Avg,134.67000000000007,3.973409880646624
97,12,3195,Below Avg,-111.32999999999993,-3.4597371204109386
98,12,3249,Below Avg,-57.32999999999993,-1.8280707055446443
99,12,3166,Below Avg,-140.32999999999993,-4.336002417283578


==> experiments/robustness/robustness_8.csv <==
index,movers,cmax,deviation_pct,delta
0,8,4537,-0.6133625410733845,-34.899999999999636
1,8,4811,5.388828039430448,239.10000000000036
2,8,4641,1.6648411829134722,69.10000000000036
3,8,4494,-1.5553121577217963,-77.89999999999964
4,8,4284,-6.1555312157721795,-287.89999999999964
5,8,4530,-0.7667031763417306,-41.899999999999636
6,8,4468,-2.1248630887185103,-103.89999999999964
7,8,4724,3.4830230010952903,152.10000000000036
8,8,4885,7.0098576122672505,313.10000000000036
9,8,4821,5.6078860898138005,249.10000000000036
10,8,4837,5.958378970427163,265.10000000000036
11,8,4471,-2.059145673603505,-100.89999999999964
12,8,4429,-2.9791894852135816,-142.89999999999964
13,8,4168,-8.69660460021906,-403.89999999999964
14,8,4392,-3.789704271631982,-179.89999999999964
15,8,4551,-0.30668127053669225,-20.899999999999636
16,8,4571,0.13143483023001096,-0.8999999999996362
17,8,4255,-6.790799561883899,-316.89999999999964
18,8,4275,-6.352683461117197,-296.89999999999964
19,8,4585,0.43811610076670315,13.100000000000364
20,8,4413,-3.3296823658269443,-158.89999999999964
21,8,4419,-3.1982475355969333,-152.89999999999964
22,8,4496,-1.511500547645126,-75.89999999999964
23,8,4476,-1.9496166484118294,-95.89999999999964
24,8,4598,0.7228915662650602,26.100000000000364
25,8,4596,0.6790799561883899,24.100000000000364
26,8,4550,-0.32858707557502737,-21.899999999999636
27,8,4665,2.190580503833516,93.10000000000036
28,8,4839,6.002190580503833,267.10000000000036
29,8,4726,3.5268346111719606,154.10000000000036
30,8,4723,3.461117196056955,151.10000000000036
31,8,4533,-0.7009857612267251,-38.899999999999636
32,8,4698,2.9134720700985763,126.10000000000036
33,8,4496,-1.511500547645126,-75.89999999999964
34,8,4447,-2.5848849945235486,-124.89999999999964
35,8,4467,-2.1467688937568457,-104.89999999999964
36,8,4507,-1.2705366922234391,-64.89999999999964
37,8,4688,2.694414019715224,116.10000000000036
38,8,4543,-0.48192771084337355,-28.899999999999636
39,8,4626,1.3362541073384446,54.100000000000364
40,8,4864,6.549835706462212,292.10000000000036
41,8,4565,0.0,-6.899999999999636
42,8,4338,-4.972617743702081,-233.89999999999964
43,8,4545,-0.43811610076670315,-26.899999999999636
44,8,4647,1.796276013143483,75.10000000000036
45,8,4536,-0.6352683461117196,-35.899999999999636
46,8,4378,-4.096385542168675,-193.89999999999964
47,8,4441,-2.7163198247535596,-130.89999999999964
48,8,4315,-5.476451259583789,-256.89999999999964
49,8,4293,-5.958378970427163,-278.89999999999964
50,8,4782,4.75355969331873,210.10000000000036
51,8,4949,8.411829134720701,377.10000000000036
52,8,4532,-0.7228915662650602,-39.899999999999636
53,8,4717,3.3296823658269443,145.10000000000036
54,8,4824,5.673603504928806,252.10000000000036
55,8,4715,3.285870755750274,143.10000000000036
56,8,4711,3.1982475355969333,139.10000000000036
57,8,4559,-0.13143483023001096,-12.899999999999636
58,8,4499,-1.4457831325301205,-72.89999999999964
59,8,4666,2.212486308871851,94.10000000000036
60,8,4568,0.06571741511500548,-3.899999999999636
61,8,4389,-3.8554216867469884,-182.89999999999964
62,8,4576,0.24096385542168677,4.100000000000364
63,8,4264,-6.593647316538882,-307.89999999999964
64,8,4628,1.380065717415115,56.100000000000364
65,8,4630,1.4238773274917853,58.100000000000364
66,8,4623,1.2705366922234391,51.100000000000364
67,8,4580,0.32858707557502737,8.100000000000364
68,8,4565,0.0,-6.899999999999636
69,8,4406,-3.4830230010952903,-165.89999999999964
70,8,4745,3.943044906900329,173.10000000000036
71,8,4766,4.403066812705367,194.10000000000036
72,8,4565,0.0,-6.899999999999636
73,8,4735,3.723986856516977,163.10000000000036
74,8,4045,-7.391018619934282,-526.8999999999996
75,8,4676,2.4315443592552026,104.10000000000036
76,8,4833,5.870755750273823,261.10000000000036
77,8,4574,0.19715224534501644,2.100000000000364
78,8,4335,-5.038335158817087,-236.89999999999964
79,8,4182,-8.389923329682365,-389.89999999999964
80,8,4728,3.570646221248631,156.10000000000036
81,8,4744,3.9211391018619937,172.10000000000036
82,8,4779,4.687842278203724,207.10000000000036
83,8,4552,-0.284775465498357,-19.899999999999636
84,8,4631,1.4457831325301205,59.100000000000364
85,8,4519,-1.0076670317634173,-52.899999999999636
86,8,4449,-2.5410733844468782,-122.89999999999964
87,8,4487,-1.7086527929901423,-84.89999999999964
88,8,4729,3.592552026286966,157.10000000000036
89,8,4980,9.090909090909092,408.10000000000036
90,8,4470,-2.08105147864184,-101.89999999999964
91,8,4895,7.228915662650602,323.10000000000036
92,8,4508,-1.2486308871851042,-63.899999999999636
93,8,4504,-1.3362541073384446,-67.89999999999964
94,8,4590,0.547645125958379,18.100000000000364
95,8,4361,-4.468784227820373,-210.89999999999964
96,8,4741,3.8554216867469884,169.10000000000036
97,8,4449,-2.5410733844468782,-122.89999999999964
98,8,4714,3.2639649507119386,142.10000000000036
99,8,4564,-0.02190580503833516,-7.899999999999636


==> experiments/routing_cmax/data.csv <==
Movers,Ring_Schedule,Ring_Post,Square_Schedule,Square_Post,Line_Schedule,Line_Post
1,32240,32240,30865,30865,35363,35363
2,16302,16323,15464,15472,17792,17817
4,8406,8440,7802,7805,9558,9619
6,5880,5926,5248,5258,6562,6630
8,4280,4309,4236,4261,5360,5445
10,3470,3530,3782,3808,4526,4611
12,3119,3172,3110,3134,4034,4149

==> experiments/timeexp/timeexp_p100_m12.csv <==
timelimit,movers,patients,Cmax
50,12,100,3490
100,12,100,3459
300,12,100,3416
500,12,100,3110
1000,12,100,3113
2000,12,100,2840


==> experiments/timeexp/timeexp_p100_m4.csv <==
timelimit,movers,patients,Cmax
10,4,100,9668
50,4,100,8750
100,4,100,8638
300,4,100,8573
500,4,100,8566
1000,4,100,8559
1200,4,100,8559
2000,4,100,8364


==> experiments/timeexp/timeexp_p100_m8.csv <==
timelimit,movers,patients,Cmax
50,8,100,5263
100,8,100,4799
300,8,100,4361
500,8,100,4353
1000,8,100,4341
1200,8,100,4325
2000,8,100,4205


==> experiments/timeexp/timeexp_p10_m4.csv <==
timelimit,movers,patients,Cmax
10,4,10,928
50,4,10,928
100,4,10,928
300,4,10,928
500,4,10,928
1000,4,10,928
2000,4,10,922


==> experiments/timeexp/timeexp_p10_m8.csv <==
timelimit,movers,patients,Cmax
50,8,10,626
100,8,10,626
300,8,10,626
500,8,10,626
1000,8,10,626
2000,8,10,628


==> experiments/timeexp/timeexp_p200_m12.csv <==
timelimit,movers,patients,Cmax
300,12,200,6008
500,12,200,6001
1000,12,200,5943
2000,12,200,5707


==> experiments/timeexp/timeexp_p200_m4.csv <==
timelimit,movers,patients,Cmax
50,4,200,17140
100,4,200,17139
300,4,200,16954
500,4,200,16701
1000,4,200,16630
2000,4,200,16602


==> experiments/timeexp/timeexp_p200_m8.csv <==
timelimit,movers,patients,Cmax
100,8,200,8802
300,8,200,8783
500,8,200,8736
1000,8,200,8512
2000,8,200,8353


==> experiments/timeexp/timeexp_p20_m12.csv <==
timelimit,movers,patients,Cmax
50,12,20,787
100,12,20,735
300,12,20,735
500,12,20,735
1000,12,20,735
2000,12,20,640


==> experiments/timeexp/timeexp_p20_m4.csv <==
timelimit,movers,patients,Cmax
50,4,20,1729
100,4,20,1729
300,4,20,1729
500,4,20,1729
1000,4,20,1725
2000,4,20,1701


==> experiments/timeexp/timeexp_p20_m8.csv <==
timelimit,movers,patients,Cmax
10,8,20,1047
50,8,20,997
100,8,20,998
300,8,20,994
500,8,20,994
1000,8,20,994
2000,8,20,872


==> experiments/timeexp/timeexp_p300_m12.csv <==
timelimit,movers,patients,Cmax
500,12,300,9305
1000,12,300,9143
2000,12,300,9130


==> experiments/timeexp/timeexp_p300_m4.csv <==
timelimit,movers,patients,Cmax
100,4,300,26231
300,4,300,26232
500,4,300,26167
1000,4,300,25764
2000,4,300,25483


==> experiments/timeexp/timeexp_p300_m8.csv <==
timelimit,movers,patients,Cmax
300,8,300,13526
500,8,300,13350
1000,8,300,13271
2000,8,300,13047


==> experiments/timeexp/timeexp_p500_m12.csv <==
timelimit,movers,patients,Cmax
2000,12,500,15477


==> experiments/timeexp/timeexp_p500_m4.csv <==
timelimit,movers,patients,Cmax
300,4,500,44393
500,4,500,44362
1000,4,500,44352
2000,4,500,44232


==> experiments/timeexp/timeexp_p500_m8.csv <==
timelimit,movers,patients,Cmax
1000,8,500,22689
2000,8,500,22624


==> experiments/timeexp/timeexp_p50_m12.csv <==
timelimit,movers,patients,Cmax
50,12,50,1896
100,12,50,1721
300,12,50,1717
500,12,50,1716
1000,12,50,1586
2000,12,50,1435


==> experiments/timeexp/timeexp_p50_m4.csv <==
timelimit,movers,patients,Cmax
50,4,50,4386
100,4,50,4382
300,4,50,4372
500,4,50,4298
1000,4,50,4297
2000,4,50,4251


==> experiments/timeexp/timeexp_p50_m8.csv <==
timelimit,movers,patients,Cmax
10,8,50,2703
50,8,50,2520
100,8,50,2419
300,8,50,2409
500,8,50,2237
1000,8,50,2237
2000,8,50,2136


==> experiments/topology_convergence.csv <==
placer,cmax,topology
37.253,567,line
27.781,511,line
34.462,532,line
27.7055,515,line
27.688,499,line
32.937,549,line
27.652,519,line
27.49,494,line
27.431,493,line
27.369,492,line
27.352,496,line
27.182,498,line
27.1775,509,line
32.41,531,line
31.6065,522,line
27.164,501,line
27.082,493,line
30.781,547,line
27.012,506,line
26.964,506,line
26.7375,495,line
30.293,528,line
37.154,556,line
26.6655,517,line
30.23,529,line
29.508,520,line
36.36,549,line
29.416,517,line
28.9195,526,line
28.907,521,line
28.309,510,line
35.526,555,line
28.241,528,line
35.243,573,line
28.058,490,line
27.992,503,line
27.963,506,line
34.9,567,line
27.8835,507,line
34.83,551,line
22.617,482,doubleline
17.222,451,doubleline
17.201,447,doubleline
17.027,449,doubleline
16.7945,449,doubleline
19.987,471,doubleline
16.793,446,doubleline
16.7645,454,doubleline
16.724,441,doubleline
19.2005,472,doubleline
16.6335,448,doubleline
16.57,449,doubleline
19.143,476,doubleline
16.551,443,doubleline
16.545,447,doubleline
18.925,474,doubleline
16.397,444,doubleline
22.589,490,doubleline
18.911,478,doubleline
18.708,469,doubleline
22.1475,478,doubleline
18.656,462,doubleline
18.608,465,doubleline
18.315,466,doubleline
18.062,467,doubleline
17.808,449,doubleline
21.603,488,doubleline
17.6015,451,doubleline
17.5635,454,doubleline
20.715,477,doubleline
17.556,458,doubleline
17.521,452,doubleline
17.3825,456,doubleline
17.3465,452,doubleline
17.313,453,doubleline
33.6465,590,ring
26.708,495,ring
26.615,499,ring
26.561,486,ring
31.423,546,ring
26.373,492,ring
30.9455,533,ring
26.336,489,ring
30.922,524,ring
26.3025,490,ring
30.72,518,ring
26.14,496,ring
30.343,539,ring
30.184,516,ring
30.092,527,ring
29.377,501,ring
33.0745,564,ring
26.1105,502,ring
26.038,487,ring
29.233,514,ring
29.217,522,ring
28.795,504,ring
28.59,520,ring
28.4895,513,ring
28.353,508,ring
28.01,514,ring
32.737,559,ring
27.9375,507,ring
27.8075,503,ring
27.741,514,ring
27.376,509,ring
27.29,499,ring
31.5745,540,ring
27.068,490,ring
26.981,497,ring
26.9375,495,ring
26.792,500,ring
13.683,439,square
11.8365,421,square
11.6895,422,square
11.669,423,square
11.6215,420,square
12.879,437,square
11.6145,421,square
11.514,421,square
12.726,431,square
12.64,432,square
11.438,428,square
12.5725,431,square
11.43,419,square
11.4195,419,square
11.3915,422,square
11.296,421,square
12.5555,431,square
12.5305,432,square
12.5,432,square
11.2015,421,square
11.1855,422,square
11.174,421,square
11.164,415,square
12.3935,428,square
11.154,421,square
12.384,432,square
11.121,420,square
11.0455,420,square
12.3655,433,square
12.334,425,square
13.6185,438,square
12.274,430,square
12.256,436,square
13.464,436,square
12.173,424,square
11.9915,425,square
11.9855,425,square
13.271,436,square
11.96,424,square
13.2545,438,square
11.9395,424,square
11.88,421,square
11.8675,426,square
11.864,422,square
13.09,434,square


==> interface_stability/heat_doubleline.txt <==
x y z r g b
16 0 2.5 1.0 0.9607843137254902 0.9411764705882353
16 0 2.72 1.0 0.9607843137254902 0.9411764705882353
15 0 2.5 1.0 0.9607843137254902 0.9411764705882353
15 0 2.72 1.0 0.9607843137254902 0.9411764705882353
14 0 2.5 1.0 0.9607843137254902 0.9411764705882353
14 0 2.72 1.0 0.9607843137254902 0.9411764705882353
13 0 2.5 1.0 0.9607843137254902 0.9411764705882353
13 0 2.72 1.0 0.9607843137254902 0.9411764705882353
12 0 2.5 1.0 0.9607843137254902 0.9411764705882353
12 0 2.72 1.0 0.9607843137254902 0.9411764705882353
11 0 2.5 1.0 0.9607843137254902 0.9411764705882353
11 0 2.72 1.0 0.9607843137254902 0.9411764705882353
10 0 2.5 0.9985236447520185 0.9297808535178778 0.8968858131487889
10 0 2.72 1.0 0.9607843137254902 0.9411764705882353
9 0 2.5 0.9891580161476355 0.75040369088812 0.6539792387543253
9 0 2.72 1.0 0.9607843137254902 0.9411764705882353
8 0 2.5 0.974717416378316 0.37810073048827375 0.26620530565167244
8 0 2.72 0.9970472895040369 0.8987773933102653 0.8525951557093425
7 0 2.5 0.8370472895040368 0.13394848135332565 0.13079584775086506
7 0 2.72 0.9880661284121492 0.5657823913879277 0.44029219530949637
6 0 2.5 0.9392848904267589 0.23932333717800847 0.17762399077277968
6 0 2.72 0.9570011534025374 0.3087120338331411 0.22191464821222606
5 0 2.5 0.985113417916186 0.4476739715494041 0.32218377547097277
5 0 2.72 0.985113417916186 0.4476739715494041 0.32218377547097277
4 0 2.5 0.9865897731641676 0.5067281814686659 0.38123798539023457
4 0 2.72 0.9921107266435987 0.8050288350634371 0.726320645905421
3 0 2.5 1.0 0.9607843137254902 0.9411764705882353
3 0 2.72 1.0 0.9607843137254902 0.9411764705882353
2 0 2.5 1.0 0.9607843137254902 0.9411764705882353
2 0 2.72 1.0 0.9607843137254902 0.9411764705882353
1 0 2.5 1.0 0.9607843137254902 0.9411764705882353
1 0 2.72 1.0 0.9607843137254902 0.9411764705882353
0 1 2.5 1.0 0.9607843137254902 0.9411764705882353
0 1 2.72 1.0 0.9607843137254902 0.9411764705882353
0 2 2.5 0.9985236447520185 0.9297808535178778 0.8968858131487889
0 2 2.72 1.0 0.9607843137254902 0.9411764705882353
0 3 2.5 0.9985236447520185 0.9297808535178778 0.8968858131487889
0 3 2.72 0.9985236447520185 0.9297808535178778 0.8968858131487889
0 4 2.5 0.9921107266435987 0.8050288350634371 0.726320645905421
0 4 2.72 0.9950634371395617 0.8596539792387543 0.7986620530565167
0 5 2.5 0.974717416378316 0.37810073048827375 0.26620530565167244
0 5 2.72 0.9882352941176471 0.6866743560169165 0.5778854286812765
0 6 2.5 0.9880661284121492 0.5657823913879277 0.44029219530949637
0 6 2.72 0.9392848904267589 0.23932333717800847 0.17762399077277968
0 7 2.5 0.9882352941176471 0.6261437908496732 0.5084967320261438
0 7 2.72 0.403921568627451 0.0 0.05098039215686274
0 8 2.5 0.9921107266435987 0.8050288350634371 0.726320645905421
0 8 2.72 0.7785467128027681 0.08996539792387544 0.11003460207612456
0 9 2.5 1.0 0.9607843137254902 0.9411764705882353
0 9 2.72 0.9921107266435987 0.8050288350634371 0.726320645905421
0 10 2.5 1.0 0.9607843137254902 0.9411764705882353
0 10 2.72 1.0 0.9607843137254902 0.9411764705882353
0 11 2.5 1.0 0.9607843137254902 0.9411764705882353
0 11 2.72 1.0 0.9607843137254902 0.9411764705882353
0 12 2.5 1.0 0.9607843137254902 0.9411764705882353
0 12 2.72 1.0 0.9607843137254902 0.9411764705882353
0 13 2.5 1.0 0.9607843137254902 0.9411764705882353
0 13 2.72 1.0 0.9607843137254902 0.9411764705882353
0 14 2.5 1.0 0.9607843137254902 0.9411764705882353
0 14 2.72 1.0 0.9607843137254902 0.9411764705882353
0 15 2.5 1.0 0.9607843137254902 0.9411764705882353
0 15 2.72 1.0 0.9607843137254902 0.9411764705882353
0 16 2.5 1.0 0.9607843137254902 0.9411764705882353
0 16 2.72 1.0 0.9607843137254902 0.9411764705882353


==> interface_stability/heat_line.txt <==
x y z r g b
16 0 1.66 1.0 0.9607843137254902 0.9411764705882353
15 0 1.66 1.0 0.9607843137254902 0.9411764705882353
14 0 1.66 1.0 0.9607843137254902 0.9411764705882353
13 0 1.66 1.0 0.9607843137254902 0.9411764705882353
12 0 1.66 1.0 0.9607843137254902 0.9411764705882353
11 0 1.66 1.0 0.9607843137254902 0.9411764705882353
10 0 1.66 1.0 0.9607843137254902 0.9411764705882353
9 0 1.66 1.0 0.9607843137254902 0.9411764705882353
8 0 1.66 1.0 0.9607843137254902 0.9411764705882353
7 0 1.66 1.0 0.9607843137254902 0.9411764705882353
6 0 1.66 1.0 0.9607843137254902 0.9411764705882353
5 0 1.66 1.0 0.9607843137254902 0.9411764705882353
4 0 1.66 1.0 0.9607843137254902 0.9411764705882353
3 0 1.66 1.0 0.9607843137254902 0.9411764705882353
2 0 1.66 0.9970472895040369 0.8987773933102653 0.8525951557093425
1 0 1.66 0.9882352941176471 0.6866743560169165 0.5778854286812765
0 0 1.66 0.9891580161476355 0.75040369088812 0.6539792387543253
0 1 1.66 0.9882352941176471 0.6261437908496732 0.5084967320261438
0 2 1.66 0.9880661284121492 0.5657823913879277 0.44029219530949637
0 3 1.66 0.974717416378316 0.37810073048827375 0.26620530565167244
0 4 1.66 0.8901960784313725 0.18562091503267975 0.15294117647058825
0 5 1.66 0.403921568627451 0.0 0.05098039215686274
0 6 1.66 0.9865897731641676 0.5067281814686659 0.38123798539023457
0 7 1.66 0.9865897731641676 0.5067281814686659 0.38123798539023457
0 8 1.66 0.9970472895040369 0.8987773933102653 0.8525951557093425
0 9 1.66 0.9985236447520185 0.9297808535178778 0.8968858131487889
0 10 1.66 0.9970472895040369 0.8987773933102653 0.8525951557093425
0 11 1.66 0.9950634371395617 0.8596539792387543 0.7986620530565167
0 12 1.66 1.0 0.9607843137254902 0.9411764705882353
0 13 1.66 1.0 0.9607843137254902 0.9411764705882353
0 14 1.66 1.0 0.9607843137254902 0.9411764705882353
0 14 1.44 1.0 0.9607843137254902 0.9411764705882353
0 14 1.22 1.0 0.9607843137254902 0.9411764705882353
0 14 1.0 1.0 0.9607843137254902 0.9411764705882353
0 13 1.0 1.0 0.9607843137254902 0.9411764705882353
0 12 1.0 1.0 0.9607843137254902 0.9411764705882353
0 11 1.0 0.9985236447520185 0.9297808535178778 0.8968858131487889
0 10 1.0 0.9970472895040369 0.8987773933102653 0.8525951557093425
0 9 1.0 0.9970472895040369 0.8987773933102653 0.8525951557093425
0 8 1.0 0.9882352941176471 0.6261437908496732 0.5084967320261438
0 7 1.0 0.9865897731641676 0.5067281814686659 0.38123798539023457
0 6 1.0 0.9570011534025374 0.3087120338331411 0.22191464821222606
0 5 1.0 0.9880661284121492 0.5657823913879277 0.44029219530949637
0 4 1.0 0.9570011534025374 0.3087120338331411 0.22191464821222606
0 3 1.0 0.9570011534025374 0.3087120338331411 0.22191464821222606
0 2 1.0 0.7224452133794694 0.07667820069204152 0.0982237600922722
0 1 1.0 0.985113417916186 0.4476739715494041 0.32218377547097277
0 0 1.0 0.9891580161476355 0.75040369088812 0.6539792387543253
1 0 1.0 0.9970472895040369 0.8987773933102653 0.8525951557093425
2 0 1.0 1.0 0.9607843137254902 0.9411764705882353
3 0 1.0 1.0 0.9607843137254902 0.9411764705882353
4 0 1.0 1.0 0.9607843137254902 0.9411764705882353
5 0 1.0 0.9985236447520185 0.9297808535178778 0.8968858131487889
6 0 1.0 1.0 0.9607843137254902 0.9411764705882353
7 0 1.0 1.0 0.9607843137254902 0.9411764705882353
8 0 1.0 1.0 0.9607843137254902 0.9411764705882353
9 0 1.0 1.0 0.9607843137254902 0.9411764705882353
10 0 1.0 1.0 0.9607843137254902 0.9411764705882353
11 0 1.0 1.0 0.9607843137254902 0.9411764705882353
12 0 1.0 1.0 0.9607843137254902 0.9411764705882353
13 0 1.0 1.0 0.9607843137254902 0.9411764705882353
14 0 1.0 1.0 0.9607843137254902 0.9411764705882353
15 0 1.0 1.0 0.9607843137254902 0.9411764705882353
16 0 1.0 1.0 0.9607843137254902 0.9411764705882353


==> interface_stability/heat_ring.txt <==
x y z r g b
1 1 0 0.403921568627451 0.0 0.05098039215686274
16 1 0 1.0 0.9607843137254902 0.9411764705882353
1 2 0 1.0 0.9607843137254902 0.9411764705882353
16 2 0 1.0 0.9607843137254902 0.9411764705882353
1 3 0 1.0 0.9607843137254902 0.9411764705882353
16 3 0 1.0 0.9607843137254902 0.9411764705882353
1 4 0 1.0 0.9607843137254902 0.9411764705882353
16 4 0 1.0 0.9607843137254902 0.9411764705882353
1 5 0 1.0 0.9607843137254902 0.9411764705882353
16 5 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
1 6 0 1.0 0.9607843137254902 0.9411764705882353
16 6 0 1.0 0.9607843137254902 0.9411764705882353
1 7 0 1.0 0.9607843137254902 0.9411764705882353
16 7 0 1.0 0.9607843137254902 0.9411764705882353
1 8 0 1.0 0.9607843137254902 0.9411764705882353
16 8 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
1 9 0 1.0 0.9607843137254902 0.9411764705882353
16 9 0 1.0 0.9607843137254902 0.9411764705882353
1 10 0 1.0 0.9607843137254902 0.9411764705882353
16 10 0 1.0 0.9607843137254902 0.9411764705882353
1 11 0 1.0 0.9607843137254902 0.9411764705882353
16 11 0 1.0 0.9607843137254902 0.9411764705882353
1 12 0 1.0 0.9607843137254902 0.9411764705882353
16 12 0 0.9974163783160324 0.9065282583621684 0.8636678200692041
1 13 0 1.0 0.9607843137254902 0.9411764705882353
16 13 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
1 14 0 1.0 0.9607843137254902 0.9411764705882353
16 14 0 0.9974163783160324 0.9065282583621684 0.8636678200692041
1 15 0 1.0 0.9607843137254902 0.9411764705882353
16 15 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
1 16 0 1.0 0.9607843137254902 0.9411764705882353
16 16 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
1 17 0 1.0 0.9607843137254902 0.9411764705882353
16 17 0 0.9974163783160324 0.9065282583621684 0.8636678200692041
1 1 0 0.403921568627451 0.0 0.05098039215686274
1 17 0 1.0 0.9607843137254902 0.9411764705882353
2 1 0 1.0 0.9607843137254902 0.9411764705882353
2 17 0 1.0 0.9607843137254902 0.9411764705882353
3 1 0 1.0 0.9607843137254902 0.9411764705882353
3 17 0 1.0 0.9607843137254902 0.9411764705882353
4 1 0 1.0 0.9607843137254902 0.9411764705882353
4 17 0 1.0 0.9607843137254902 0.9411764705882353
5 1 0 1.0 0.9607843137254902 0.9411764705882353
5 17 0 1.0 0.9607843137254902 0.9411764705882353
6 1 0 1.0 0.9607843137254902 0.9411764705882353
6 17 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
7 1 0 1.0 0.9607843137254902 0.9411764705882353
7 17 0 1.0 0.9607843137254902 0.9411764705882353
8 1 0 1.0 0.9607843137254902 0.9411764705882353
8 17 0 1.0 0.9607843137254902 0.9411764705882353
9 1 0 1.0 0.9607843137254902 0.9411764705882353
9 17 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
10 1 0 1.0 0.9607843137254902 0.9411764705882353
10 17 0 1.0 0.9607843137254902 0.9411764705882353
11 1 0 1.0 0.9607843137254902 0.9411764705882353
11 17 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
12 1 0 1.0 0.9607843137254902 0.9411764705882353
12 17 0 0.9987697039600154 0.9349480968858132 0.9042675893886967
13 1 0 1.0 0.9607843137254902 0.9411764705882353
13 17 0 0.9960476739715494 0.8778623606305267 0.8227758554402153
14 1 0 1.0 0.9607843137254902 0.9411764705882353
14 17 0 1.0 0.9607843137254902 0.9411764705882353
15 1 0 1.0 0.9607843137254902 0.9411764705882353
15 17 0 0.9960476739715494 0.8778623606305267 0.8227758554402153
16 1 0 1.0 0.9607843137254902 0.9411764705882353
16 17 0 0.9960476739715494 0.8778623606305267 0.8227758554402153


==> interface_stability/heat_square.txt <==
x y z r g b
10 8.5 1 1.0 0.9607843137254902 0.9411764705882353
10 9.5 1 1.0 0.9607843137254902 0.9411764705882353
10 10.5 1 1.0 0.9607843137254902 0.9411764705882353
10 11.5 1 1.0 0.9607843137254902 0.9411764705882353
10 12.5 1 1.0 0.9607843137254902 0.9411764705882353
10 13.5 1 1.0 0.9607843137254902 0.9411764705882353
10 14.5 1 1.0 0.9607843137254902 0.9411764705882353
10 15.5 1 1.0 0.9607843137254902 0.9411764705882353
11 8.5 1 1.0 0.9607843137254902 0.9411764705882353
11 9.5 1 1.0 0.9607843137254902 0.9411764705882353
11 10.5 1 1.0 0.9607843137254902 0.9411764705882353
11 11.5 1 1.0 0.9607843137254902 0.9411764705882353
11 12.5 1 1.0 0.9607843137254902 0.9411764705882353
11 13.5 1 1.0 0.9607843137254902 0.9411764705882353
11 14.5 1 1.0 0.9607843137254902 0.9411764705882353
11 15.5 1 1.0 0.9607843137254902 0.9411764705882353
12 8.5 1 1.0 0.9607843137254902 0.9411764705882353
12 9.5 1 1.0 0.9607843137254902 0.9411764705882353
12 10.5 1 0.9882352941176471 0.7068512110726644 0.6010149942329873
12 11.5 1 0.7130949634755863 0.0744636678200692 0.0962552864282968
12 12.5 1 0.403921568627451 0.0 0.05098039215686274
12 13.5 1 0.9882352941176471 0.7068512110726644 0.6010149942329873
12 14.5 1 1.0 0.9607843137254902 0.9411764705882353
12 15.5 1 1.0 0.9607843137254902 0.9411764705882353
13 8.5 1 1.0 0.9607843137254902 0.9411764705882353
13 9.5 1 1.0 0.9607843137254902 0.9411764705882353
13 10.5 1 0.9835755478662053 0.4127950788158401 0.28835063437139563
13 11.5 1 0.9496193771626298 0.2798000768935025 0.20346020761245676
13 12.5 1 0.9835755478662053 0.4127950788158401 0.28835063437139563
13 13.5 1 0.9256286043829296 0.22006920415224915 0.1677047289504037
13 14.5 1 1.0 0.9607843137254902 0.9411764705882353
13 15.5 1 1.0 0.9607843137254902 0.9411764705882353
14 8.5 1 1.0 0.9607843137254902 0.9411764705882353
14 9.5 1 1.0 0.9607843137254902 0.9411764705882353
14 10.5 1 0.7130949634755863 0.0744636678200692 0.0962552864282968
14 11.5 1 0.9256286043829296 0.22006920415224915 0.1677047289504037
14 12.5 1 0.9256286043829296 0.22006920415224915 0.1677047289504037
14 13.5 1 0.9496193771626298 0.2798000768935025 0.20346020761245676
14 14.5 1 1.0 0.9607843137254902 0.9411764705882353
14 15.5 1 1.0 0.9607843137254902 0.9411764705882353
15 8.5 1 1.0 0.9607843137254902 0.9411764705882353
15 9.5 1 1.0 0.9607843137254902 0.9411764705882353
15 10.5 1 0.9882352941176471 0.7068512110726644 0.6010149942329873
15 11.5 1 0.9496193771626298 0.2798000768935025 0.20346020761245676
15 12.5 1 0.8193310265282583 0.11672433679354094 0.12341407151095732
15 13.5 1 0.9896501345636294 0.7595078815840062 0.6660361399461745
15 14.5 1 1.0 0.9607843137254902 0.9411764705882353
15 15.5 1 1.0 0.9607843137254902 0.9411764705882353
16 8.5 1 1.0 0.9607843137254902 0.9411764705882353
16 9.5 1 1.0 0.9607843137254902 0.9411764705882353
16 10.5 1 1.0 0.9607843137254902 0.9411764705882353
16 11.5 1 1.0 0.9607843137254902 0.9411764705882353
16 12.5 1 1.0 0.9607843137254902 0.9411764705882353
16 13.5 1 1.0 0.9607843137254902 0.9411764705882353
16 14.5 1 1.0 0.9607843137254902 0.9411764705882353
16 15.5 1 1.0 0.9607843137254902 0.9411764705882353
17 8.5 1 1.0 0.9607843137254902 0.9411764705882353
17 9.5 1 1.0 0.9607843137254902 0.9411764705882353
17 10.5 1 1.0 0.9607843137254902 0.9411764705882353
17 11.5 1 1.0 0.9607843137254902 0.9411764705882353
17 12.5 1 1.0 0.9607843137254902 0.9411764705882353
17 13.5 1 1.0 0.9607843137254902 0.9411764705882353
17 14.5 1 1.0 0.9607843137254902 0.9411764705882353
17 15.5 1 1.0 0.9607843137254902 0.9411764705882353


==> topology_heatmap/heat_doubleline.txt <==
x y z r g b
19 0 2 0.027777777777777776 0.0 0.624777183600713
19 0 2.22 0.013888888888888888 0.0 0.553475935828877
18 0 2 0.06944444444444445 0.0 0.803030303030303
18 0 2.22 0.041666666666666664 0.0 0.67825311942959
17 0 2 0.06944444444444445 0.0 0.803030303030303
17 0 2.22 0.041666666666666664 0.0 0.67825311942959
16 0 2 0.08333333333333333 0.0 0.874331550802139
16 0 2.22 0.08333333333333333 0.0 0.874331550802139
15 0 2 0.1388888888888889 0.049019607843137254 1.0
15 0 2.22 0.1111111111111111 0.0 0.999108734402852
14 0 2 0.2638888888888889 0.5509803921568628 1.0
14 0 2.22 0.19444444444444445 0.26862745098039204 1.0
13 0 2 0.3611111111111111 0.9431372549019608 0.9329538266919671
13 0 2.22 0.2916666666666667 0.66078431372549 1.0
12 0 2 0.5833333333333334 1.0 0.2118912080961417
12 0 2.22 0.5416666666666666 1.0 0.35104364326375714
11 0 2 0.7361111111111112 0.6397966594045028 0.0
11 0 2.22 0.7361111111111112 0.6397966594045028 0.0
10 0 2 0.7083333333333334 0.741466957153232 0.0
10 0 2.22 0.7083333333333334 0.741466957153232 0.0
9 0 2 0.75 0.5816993464052289 0.0
9 0 2.22 0.7361111111111112 0.6397966594045028 0.0
8 0 2 0.8055555555555556 0.3783587509077707 0.0
8 0 2.22 0.8333333333333334 0.27668845315904156 0.0
7 0 2 0.8333333333333334 0.27668845315904156 0.0
7 0 2.22 0.875 0.11692084241103862 0.0
6 0 2 0.875 0.11692084241103862 0.0
6 0 2.22 0.875 0.11692084241103862 0.0
5 0 2 0.9027777777777778 0.015250544662309573 0.0
5 0 2.22 0.9305555555555556 0.0 0.0
4 0 2 0.9166666666666666 0.0 0.0
4 0 2.22 0.9444444444444444 0.0 0.0
3 0 2 0.9166666666666666 0.0 0.0
3 0 2.22 0.9444444444444444 0.0 0.0
2 0 2 0.9861111111111112 0.0 0.0
2 0 2.22 0.9583333333333334 0.0 0.0
1 0 2 1.0 0.0 0.0
1 0 2.22 0.9305555555555556 0.0 0.0
0 1 2 0.9722222222222222 0 0
0 1 2.22 0.9027777777777778 0 0
0 2 2 0.9583333333333334 0 0
0 2 2.22 0.8472222222222222 0 0
0 3 2 0.8888888888888888 0 0
0 3 2.22 0.8333333333333334 0 0
0 4 2 0.7222222222222222 0 0
0 4 2.22 0.7222222222222222 0 0
0 5 2 0.6666666666666666 0 0
0 5 2.22 0.6527777777777778 0 0
0 6 2 0.6111111111111112 0 0
0 6 2.22 0.5555555555555556 0 0
0 7 2 0.5416666666666666 0 0
0 7 2.22 0.4861111111111111 0 0
0 8 2 0.4444444444444444 0 0
0 8 2.22 0.4861111111111111 0 0
0 9 2 0.3333333333333333 0 0
0 9 2.22 0.4444444444444444 0 0
0 10 2 0.1388888888888889 0 0
0 10 2.22 0.2222222222222222 0 0
0 11 2 0.05555555555555555 0 0
0 11 2.22 0.1111111111111111 0 0
0 12 2 0.041666666666666664 0 0
0 12 2.22 0.05555555555555555 0 0
0 13 2 0.041666666666666664 0 0
0 13 2.22 0.041666666666666664 0 0
0 14 2 0.05555555555555555 0 0
0 14 2.22 0.041666666666666664 0 0
0 15 2 0.041666666666666664 0 0
0 15 2.22 0.027777777777777776 0 0
0 16 2 0.013888888888888888 0 0
0 16 2.22 0.013888888888888888 0 0
0 17 2 0.0 0 0
0 17 2.22 0.0 0 0
0 18 2 0.0 0 0
0 18 2.22 0.0 0 0
0 19 2 0.0 0 0
0 19 2.22 0.0 0 0


==> topology_heatmap/heat_example.txt <==
0 0 0
0 1 0
0 2 0
0 3 0
0 4 0
0 5 0
0 6 0
0 7 0
0 8 0
0 9 0
0 10 0
0 11 0
0 12 0
0 13 0
0 14 0
0 15 0
0 16 0
0 17 0
0 18 0
0 19 0
0 20 0
0 21 0
0 22 0
0 23 0
0 24 0
0 25 0
0 26 0
0 27 0
0 28 0
0 29 0
0 30 0
0 31 0
0 32 0
0 33 0
0 34 0
0 35 0
0 36 0
0 37 0
0 38 0
0 39 0
0 40 0
0 41 0
0 42 0
0 43 0
0 44 0
0 45 0
0 46 0
0 47 0
0 48 0
0 49 0
0 50 0
0 51 0
0 52 0
0 53 0
0 54 0
0 55 0
0 56 0
0 57 0
0 58 0
0 59 0
0 60 0
0 61 0
0 62 0
0 63 0
1 0 0
1 1 0
1 2 0
1 3 0
1 4 0
1 5 0
1 6 0
1 7 0
1 8 0
1 9 0
1 10 0
1 11 0
1 12 0
1 13 0
1 14 0
1 15 0
1 16 0
1 17 0
1 18 0
1 19 0
1 20 0
1 21 0
1 22 0
1 23 0
1 24 0
1 25 0
1 26 0
1 27 0
1 28 0
1 29 0
1 30 0
1 31 0
1 32 0
1 33 0
1 34 0
1 35 0
1 36 0
1 37 0
1 38 0
1 39 0
1 40 0
1 41 0
1 42 0
1 43 0
1 44 0
1 45 0
1 46 0
1 47 0
1 48 0
1 49 0
1 50 0
1 51 0
1 52 0
1 53 0
1 54 0
1 55 0
1 56 0
1 57 0
1 58 0
1 59 0
1 60 0
1 61 0
1 62 0
1 63 0
2 0 0
2 1 0
2 2 0
2 3 0
2 4 0
2 5 0
2 6 0
2 7 0
2 8 0
2 9 0
2 10 0
2 11 0
2 12 0
2 13 0
2 14 0
2 15 0
2 16 0
2 17 0
2 18 0
2 19 0
2 20 0
2 21 0
2 22 0
2 23 0
2 24 0
2 25 0
2 26 0
2 27 0
2 28 0
2 29 0
2 30 0
2 31 0
2 32 0
2 33 0
2 34 0
2 35 0
2 36 0
2 37 0
2 38 0
2 39 0
2 40 0
2 41 0
2 42 0
2 43 0
2 44 0
2 45 0
2 46 0
2 47 0
2 48 0
2 49 0
2 50 0
2 51 0
2 52 0
2 53 0
2 54 0
2 55 0
2 56 0
2 57 0
2 58 0
2 59 0
2 60 0
2 61 0
2 62 0
2 63 0
3 0 0
3 1 0
3 2 0
3 3 0
3 4 0
3 5 0
3 6 0
3 7 0
3 8 0
3 9 0
3 10 0
3 11 0
3 12 0
3 13 0
3 14 0
3 15 0
3 16 0
3 17 0
3 18 0
3 19 0
3 20 0
3 21 0
3 22 0
3 23 0
3 24 0
3 25 0
3 26 0
3 27 0
3 28 0
3 29 0
3 30 0
3 31 0
3 32 0
3 33 0
3 34 0
3 35 0
3 36 0
3 37 0
3 38 0
3 39 0
3 40 0
3 41 0
3 42 0
3 43 0
3 44 0
3 45 0
3 46 0
3 47 0
3 48 0
3 49 0
3 50 0
3 51 0
3 52 0
3 53 0
3 54 0
3 55 0
3 56 0
3 57 0
3 58 0
3 59 0
3 60 0
3 61 0
3 62 0
3 63 0
4 0 0
4 1 0
4 2 0
4 3 0
4 4 0
4 5 0
4 6 0
4 7 0
4 8 0
4 9 0
4 10 0
4 11 0
4 12 0
4 13 0
4 14 0
4 15 0
4 16 0
4 17 0
4 18 0
4 19 0
4 20 0
4 21 0
4 22 0
4 23 0
4 24 0
4 25 0
4 26 0
4 27 0
4 28 0
4 29 0
4 30 0
4 31 0
4 32 0
4 33 0
4 34 0
4 35 0
4 36 0
4 37 0
4 38 0
4 39 0
4 40 0
4 41 0
4 42 0
4 43 0
4 44 0
4 45 0
4 46 0
4 47 0
4 48 0
4 49 0
4 50 0
4 51 0
4 52 0
4 53 0
4 54 0
4 55 0
4 56 0
4 57 0
4 58 0
4 59 0
4 60 0
4 61 0
4 62 0
4 63 0
5 0 0
5 1 0
5 2 0
5 3 0
5 4 0
5 5 0
5 6 0
5 7 0
5 8 0
5 9 0
5 10 0
5 11 0
5 12 0
5 13 0
5 14 0
5 15 0
5 16 0
5 17 0
5 18 0
5 19 0
5 20 0
5 21 0
5 22 0
5 23 0
5 24 0
5 25 0
5 26 0
5 27 0
5 28 0
5 29 0
5 30 0
5 31 0
5 32 0
5 33 0
5 34 0
5 35 0
5 36 0
5 37 0
5 38 0
5 39 0
5 40 0
5 41 0
5 42 0
5 43 0
5 44 0
5 45 0
5 46 0
5 47 0
5 48 0
5 49 0
5 50 0
5 51 0
5 52 0
5 53 0
5 54 0
5 55 0
5 56 0
5 57 0
5 58 0
5 59 0
5 60 0
5 61 0
5 62 0
5 63 0
6 0 0
6 1 0
6 2 0
6 3 0
6 4 0
6 5 0
6 6 0
6 7 0
6 8 0
6 9 0
6 10 0
6 11 0
6 12 0
6 13 0
6 14 0
6 15 0
6 16 0
6 17 0
6 18 0
6 19 0
6 20 0
6 21 0
6 22 0
6 23 0
6 24 0
6 25 0
6 26 0
6 27 0
6 28 0
6 29 0
6 30 0
6 31 0
6 32 0
6 33 0
6 34 0
6 35 0
6 36 0
6 37 0
6 38 0
6 39 0
6 40 0
6 41 0
6 42 0
6 43 0
6 44 0
6 45 0
6 46 0
6 47 0
6 48 0
6 49 0
6 50 0
6 51 0
6 52 0
6 53 0
6 54 0
6 55 0
6 56 0
6 57 0
6 58 0
6 59 0
6 60 0
6 61 0
6 62 0
6 63 0
7 0 0
7 1 0
7 2 0
7 3 0
7 4 0
7 5 0
7 6 0
7 7 0
7 8 0
7 9 0
7 10 0
7 11 0
7 12 0
7 13 0
7 14 0
7 15 0
7 16 0
7 17 0
7 18 0
7 19 0
7 20 0
7 21 0
7 22 0
7 23 0
7 24 0
7 25 0
7 26 0
7 27 0
7 28 0
7 29 0
7 30 0
7 31 0
7 32 0
7 33 0
7 34 0
7 35 0
7 36 0
7 37 0
7 38 0
7 39 0
7 40 0
7 41 0
7 42 0
7 43 0
7 44 0
7 45 0
7 46 0
7 47 0
7 48 0
7 49 0
7 50 0
7 51 0
7 52 0
7 53 0
7 54 0
7 55 0
7 56 0
7 57 0
7 58 0
7 59 0
7 60 0
7 61 0
7 62 0
7 63 0
8 0 0
8 1 0
8 2 0
8 3 0
8 4 0
8 5 0
8 6 0
8 7 0
8 8 0
8 9 0
8 10 0
8 11 0
8 12 0
8 13 0
8 14 0
8 15 0
8 16 0
8 17 0
8 18 0
8 19 0
8 20 0
8 21 0
8 22 0
8 23 0
8 24 0
8 25 0
8 26 0
8 27 0
8 28 0
8 29 0
8 30 0
8 31 0
8 32 0
8 33 0
8 34 0
8 35 0
8 36 0
8 37 0
8 38 0
8 39 0
8 40 0
8 41 0
8 42 0
8 43 0
8 44 0
8 45 0
8 46 0
8 47 0
8 48 0
8 49 0
8 50 0
8 51 0
8 52 0
8 53 0
8 54 0
8 55 0
8 56 0
8 57 0
8 58 0
8 59 0
8 60 0
8 61 0
8 62 0
8 63 0
9 0 0
9 1 0
9 2 0
9 3 0
9 4 0
9 5 0
9 6 0
9 7 0
9 8 0
9 9 0
9 10 0
9 11 0
9 12 0
9 13 0
9 14 0
9 15 0
9 16 0
9 17 0
9 18 0
9 19 0
9 20 0
9 21 0
9 22 0
9 23 0
9 24 0
9 25 0
9 26 0
9 27 0
9 28 0
9 29 0
9 30 0
9 31 0
9 32 0
9 33 0
9 34 0
9 35 0
9 36 0
9 37 0
9 38 0
9 39 0
9 40 0
9 41 0
9 42 0
9 43 0
9 44 0
9 45 0
9 46 0
9 47 0
9 48 0
9 49 0
9 50 0
9 51 0
9 52 0
9 53 0
9 54 0
9 55 0
9 56 0
9 57 0
9 58 0
9 59 0
9 60 0
9 61 0
9 62 0
9 63 0
10 0 0
10 1 0
10 2 0
10 3 0
10 4 0
10 5 0
10 6 0
10 7 0
10 8 0
10 9 0
10 10 0
10 11 0
10 12 0
10 13 0
10 14 0
10 15 0
10 16 0
10 17 0
10 18 0
10 19 0
10 20 0
10 21 0
10 22 0
10 23 0
10 24 0
10 25 0
10 26 0
10 27 0
10 28 0
10 29 0
10 30 0
10 31 0
10 32 0
10 33 0
10 34 0
10 35 0
10 36 0
10 37 0
10 38 0
10 39 0
10 40 0
10 41 0
10 42 0
10 43 0
10 44 0
10 45 0
10 46 0
10 47 0
10 48 0
10 49 0
10 50 0
10 51 0
10 52 0
10 53 0
10 54 0
10 55 0
10 56 0
10 57 0
10 58 0
10 59 0
10 60 0
10 61 0
10 62 0
10 63 0
11 0 0
11 1 0
11 2 0
11 3 0
11 4 0
11 5 0
11 6 0
11 7 0
11 8 0
11 9 0
11 10 0
11 11 0
11 12 0
11 13 0
11 14 0
11 15 0
11 16 0
11 17 0
11 18 0
11 19 0
11 20 0
11 21 0
11 22 0
11 23 0
11 24 0
11 25 0
11 26 0
11 27 0
11 28 0
11 29 0
11 30 0
11 31 0
11 32 0
11 33 0
11 34 0
11 35 0
11 36 0
11 37 0
11 38 0
11 39 0
11 40 0
11 41 0
11 42 0
11 43 0
11 44 0
11 45 0
11 46 0
11 47 0
11 48 0
11 49 0
11 50 0
11 51 0
11 52 0
11 53 0
11 54 0
11 55 0
11 56 0
11 57 0
11 58 0
11 59 0
11 60 0
11 61 0
11 62 0
11 63 0
12 0 0
12 1 0
12 2 0
12 3 0
12 4 0
12 5 0
12 6 0
12 7 0
12 8 0
12 9 0
12 10 0
12 11 0
12 12 0
12 13 0
12 14 0
12 15 0
12 16 0
12 17 0
12 18 0
12 19 0
12 20 0
12 21 0
12 22 0
12 23 0
12 24 0
12 25 0
12 26 0
12 27 0
12 28 0
12 29 0
12 30 0
12 31 0
12 32 0
12 33 0
12 34 0
12 35 0
12 36 0
12 37 0
12 38 0
12 39 0
12 40 0
12 41 0
12 42 0
12 43 0
12 44 0
12 45 0
12 46 0
12 47 0
12 48 0
12 49 0
12 50 0
12 51 0
12 52 0
12 53 0
12 54 0
12 55 0
12 56 0
12 57 0
12 58 0
12 59 0
12 60 0
12 61 0
12 62 0
12 63 0
13 0 0
13 1 0
13 2 0
13 3 0
13 4 0
13 5 0
13 6 0
13 7 0
13 8 0
13 9 0
13 10 0
13 11 0
13 12 0
13 13 0
13 14 0
13 15 0
13 16 0
13 17 0
13 18 0
13 19 0
13 20 0
13 21 0
13 22 0
13 23 0
13 24 0
13 25 0
13 26 0
13 27 0
13 28 0
13 29 0
13 30 0
13 31 0
13 32 0
13 33 0
13 34 0
13 35 0
13 36 0
13 37 0
13 38 0
13 39 0
13 40 0
13 41 0
13 42 0
13 43 0
13 44 0
13 45 0
13 46 0
13 47 0
13 48 0
13 49 0
13 50 0
13 51 0
13 52 0
13 53 0
13 54 0
13 55 0
13 56 0
13 57 0
13 58 0
13 59 0
13 60 0
13 61 0
13 62 0
13 63 0
14 0 0
14 1 0
14 2 0
14 3 0
14 4 0
14 5 0
14 6 0
14 7 0
14 8 0
14 9 0
14 10 0
14 11 0
14 12 0
14 13 0
14 14 0
14 15 0
14 16 0
14 17 0
14 18 0
14 19 0
14 20 0
14 21 0
14 22 0
14 23 0
14 24 0
14 25 0
14 26 0
14 27 0
14 28 0
14 29 0
14 30 0
14 31 0
14 32 0
14 33 0
14 34 0
14 35 0
14 36 0
14 37 0
14 38 0
14 39 0
14 40 0
14 41 0
14 42 0
14 43 0
14 44 0
14 45 0
14 46 0
14 47 0
14 48 0
14 49 0
14 50 0
14 51 0
14 52 0
14 53 0
14 54 0
14 55 0
14 56 0
14 57 0
14 58 0
14 59 0
14 60 0
14 61 0
14 62 0
14 63 0
15 0 0
15 1 0
15 2 0
15 3 0
15 4 0
15 5 0
15 6 0
15 7 0
15 8 0
15 9 0
15 10 0
15 11 0
15 12 0
15 13 0
15 14 0
15 15 0
15 16 0
15 17 0
15 18 0
15 19 0
15 20 0
15 21 0
15 22 0
15 23 0
15 24 0
15 25 0
15 26 0
15 27 0
15 28 0
15 29 0
15 30 0
15 31 0
15 32 0
15 33 0
15 34 0
15 35 0
15 36 0
15 37 0
15 38 0
15 39 0
15 40 0
15 41 0
15 42 0
15 43 0
15 44 0
15 45 0
15 46 0
15 47 0
15 48 0
15 49 0
15 50 0
15 51 0
15 52 0
15 53 0
15 54 0
15 55 0
15 56 0
15 57 0
15 58 0
15 59 0
15 60 0
15 61 0
15 62 0
15 63 0
16 0 0
16 1 0
16 2 0
16 3 0
16 4 0
16 5 0
16 6 0
16 7 0
16 8 0
16 9 0
16 10 0
16 11 0
16 12 0
16 13 0
16 14 0
16 15 0
16 16 0
16 17 0
16 18 0
16 19 0
16 20 0
16 21 0
16 22 0
16 23 0
16 24 0
16 25 0
16 26 0
16 27 0
16 28 0
16 29 0
16 30 0
16 31 0
16 32 0
16 33 0
16 34 0
16 35 0
16 36 0
16 37 0
16 38 0
16 39 0
16 40 0
16 41 0
16 42 0
16 43 0
16 44 0
16 45 0
16 46 0
16 47 0
16 48 0
16 49 0
16 50 0
16 51 0
16 52 0
16 53 0
16 54 0
16 55 0
16 56 0
16 57 0
16 58 0
16 59 0
16 60 0
16 61 0
16 62 0
16 63 0
17 0 0
17 1 0
17 2 0
17 3 0
17 4 0
17 5 0
17 6 0
17 7 0
17 8 0
17 9 0
17 10 0
17 11 0
17 12 0
17 13 0
17 14 0
17 15 0
17 16 0
17 17 0
17 18 0
17 19 0
17 20 0
17 21 0
17 22 0
17 23 0
17 24 0
17 25 0
17 26 0
17 27 0
17 28 0
17 29 0
17 30 0
17 31 0
17 32 0
17 33 0
17 34 0
17 35 0
17 36 0
17 37 0
17 38 0
17 39 0
17 40 0
17 41 0
17 42 0
17 43 0
17 44 0
17 45 0
17 46 0
17 47 0
17 48 0
17 49 0
17 50 0
17 51 0
17 52 0
17 53 0
17 54 0
17 55 0
17 56 0
17 57 0
17 58 0
17 59 0
17 60 0
17 61 0
17 62 0
17 63 0
18 0 0
18 1 0
18 2 0
18 3 0
18 4 0
18 5 0
18 6 0
18 7 0
18 8 0
18 9 0
18 10 0
18 11 0
18 12 0
18 13 0
18 14 0
18 15 0
18 16 0
18 17 0
18 18 0
18 19 0
18 20 0
18 21 0
18 22 0
18 23 0
18 24 0
18 25 0
18 26 0
18 27 0
18 28 0
18 29 0
18 30 0
18 31 0
18 32 0
18 33 0
18 34 0
18 35 0
18 36 0
18 37 0
18 38 0
18 39 0
18 40 0
18 41 0
18 42 0
18 43 0
18 44 0
18 45 0
18 46 0
18 47 0
18 48 0
18 49 0
18 50 0
18 51 0
18 52 0
18 53 0
18 54 0
18 55 0
18 56 0
18 57 0
18 58 0
18 59 0
18 60 0
18 61 0
18 62 0
18 63 0
19 0 0
19 1 0
19 2 0
19 3 0
19 4 0
19 5 0
19 6 0
19 7 0
19 8 0
19 9 0
19 10 0
19 11 0
19 12 0
19 13 0
19 14 0
19 15 0
19 16 0
19 17 0
19 18 0
19 19 0
19 20 0
19 21 0
19 22 0
19 23 0
19 24 0
19 25 0
19 26 0
19 27 0
19 28 0
19 29 0
19 30 0
19 31 0
19 32 0
19 33 0
19 34 0
19 35 0
19 36 0
19 37 0
19 38 0
19 39 0
19 40 0
19 41 0
19 42 0
19 43 0
19 44 0
19 45 0
19 46 0
19 47 0
19 48 0
19 49 0
19 50 0
19 51 0
19 52 0
19 53 0
19 54 0
19 55 0
19 56 0
19 57 0
19 58 0
19 59 0
19 60 0
19 61 0
19 62 0
19 63 0
20 0 0
20 1 0
20 2 0
20 3 0
20 4 0
20 5 0
20 6 0
20 7 0
20 8 0
20 9 0
20 10 0
20 11 0
20 12 0
20 13 0
20 14 0
20 15 0
20 16 0
20 17 0
20 18 0
20 19 0
20 20 0
20 21 0
20 22 0
20 23 0
20 24 0
20 25 0
20 26 0
20 27 0
20 28 0
20 29 0
20 30 0
20 31 0
20 32 0
20 33 0
20 34 0
20 35 0
20 36 0
20 37 0
20 38 0
20 39 0
20 40 0
20 41 0
20 42 0
20 43 0
20 44 0
20 45 0
20 46 0
20 47 0
20 48 0
20 49 0
20 50 0
20 51 0
20 52 0
20 53 0
20 54 0
20 55 0
20 56 0
20 57 0
20 58 0
20 59 0
20 60 0
20 61 0
20 62 0
20 63 0
21 0 0
21 1 0
21 2 0
21 3 0
21 4 0
21 5 0
21 6 0
21 7 0
21 8 0
21 9 0
21 10 0
21 11 0
21 12 0
21 13 0
21 14 0
21 15 0
21 16 0
21 17 0
21 18 0
21 19 0
21 20 0
21 21 0
21 22 0
21 23 0
21 24 0
21 25 0
21 26 0
21 27 0
21 28 0
21 29 0
21 30 0
21 31 0
21 32 0
21 33 0
21 34 0
21 35 0
21 36 0
21 37 0
21 38 0
21 39 0
21 40 0
21 41 0
21 42 0
21 43 0
21 44 0
21 45 0
21 46 0
21 47 0
21 48 0
21 49 0
21 50 0
21 51 0
21 52 0
21 53 0
21 54 0
21 55 0
21 56 0
21 57 0
21 58 0
21 59 0
21 60 0
21 61 0
21 62 0
21 63 0
22 0 0
22 1 0
22 2 0
22 3 0
22 4 0
22 5 0
22 6 0
22 7 0
22 8 0
22 9 0
22 10 0
22 11 0
22 12 0
22 13 0
22 14 0
22 15 0
22 16 0
22 17 0
22 18 0
22 19 0
22 20 0
22 21 0
22 22 0
22 23 0
22 24 0
22 25 0
22 26 0
22 27 0
22 28 0
22 29 0
22 30 0
22 31 0
22 32 0
22 33 0
22 34 0
22 35 0
22 36 0
22 37 0
22 38 0
22 39 0
22 40 0
22 41 0
22 42 0
22 43 0
22 44 0
22 45 0
22 46 0
22 47 0
22 48 0
22 49 0
22 50 0
22 51 0
22 52 0
22 53 0
22 54 0
22 55 0
22 56 0
22 57 0
22 58 0
22 59 0
22 60 0
22 61 0
22 62 0
22 63 0
23 0 0
23 1 0
23 2 0
23 3 0
23 4 0
23 5 0
23 6 0
23 7 0
23 8 0
23 9 0
23 10 0
23 11 0
23 12 0
23 13 0
23 14 0
23 15 0
23 16 0
23 17 0
23 18 0
23 19 0
23 20 0
23 21 0
23 22 0
23 23 0
23 24 0
23 25 0
23 26 0
23 27 0
23 28 0
23 29 0
23 30 0
23 31 0
23 32 0
23 33 0
23 34 0
23 35 0
23 36 0
23 37 0
23 38 0
23 39 0
23 40 0
23 41 0
23 42 0
23 43 0
23 44 0
23 45 0
23 46 0
23 47 0
23 48 0
23 49 0
23 50 0
23 51 0
23 52 0
23 53 0
23 54 0
23 55 0
23 56 0
23 57 0
23 58 0
23 59 0
23 60 0
23 61 0
23 62 0
23 63 0
24 0 0
24 1 0
24 2 0
24 3 0
24 4 0
24 5 0
24 6 0
24 7 0
24 8 0
24 9 0
24 10 0
24 11 0
24 12 0
24 13 0
24 14 0
24 15 0
24 16 0
24 17 0
24 18 0
24 19 0
24 20 0
24 21 0
24 22 0
24 23 0
24 24 0
24 25 0
24 26 0
24 27 0
24 28 0
24 29 0
24 30 0
24 31 0
24 32 0
24 33 0
24 34 0
24 35 0
24 36 0
24 37 0
24 38 0
24 39 0
24 40 0
24 41 0
24 42 0
24 43 0
24 44 0
24 45 0
24 46 0
24 47 0
24 48 0
24 49 0
24 50 0
24 51 0
24 52 0
24 53 0
24 54 0
24 55 0
24 56 0
24 57 0
24 58 0
24 59 0
24 60 0
24 61 0
24 62 0
24 63 0
25 0 0
25 1 0
25 2 0
25 3 0
25 4 0
25 5 0
25 6 0
25 7 0
25 8 0
25 9 0
25 10 0
25 11 0
25 12 0
25 13 0
25 14 0
25 15 0
25 16 0
25 17 0
25 18 0
25 19 0
25 20 0
25 21 0
25 22 0
25 23 0
25 24 0
25 25 0
25 26 0
25 27 0
25 28 0
25 29 0
25 30 0
25 31 0
25 32 0
25 33 0
25 34 0
25 35 0
25 36 0
25 37 0
25 38 0
25 39 0
25 40 0
25 41 0
25 42 0
25 43 0
25 44 0
25 45 0
25 46 0
25 47 0
25 48 0
25 49 0
25 50 0
25 51 0
25 52 0
25 53 0
25 54 0
25 55 0
25 56 0
25 57 0
25 58 0
25 59 0
25 60 0
25 61 0
25 62 0
25 63 0
26 0 0
26 1 0
26 2 0
26 3 0
26 4 0
26 5 0
26 6 0
26 7 0
26 8 0
26 9 0
26 10 0
26 11 0
26 12 0
26 13 0
26 14 0
26 15 0
26 16 0
26 17 0
26 18 0
26 19 0
26 20 0
26 21 0
26 22 0
26 23 0
26 24 0
26 25 0
26 26 0
26 27 0
26 28 0
26 29 0
26 30 0
26 31 0
26 32 0
26 33 0
26 34 0
26 35 0
26 36 0
26 37 0
26 38 0
26 39 0
26 40 0
26 41 0
26 42 0
26 43 0
26 44 0
26 45 0
26 46 0
26 47 0
26 48 0
26 49 0
26 50 0
26 51 0
26 52 0
26 53 0
26 54 0
26 55 0
26 56 0
26 57 0
26 58 0
26 59 0
26 60 0
26 61 0
26 62 0
26 63 0
27 0 0
27 1 0
27 2 0
27 3 0
27 4 0
27 5 0
27 6 0
27 7 0
27 8 0
27 9 0
27 10 0
27 11 0
27 12 0
27 13 0
27 14 0
27 15 0
27 16 0
27 17 0
27 18 0
27 19 0
27 20 0
27 21 0
27 22 0
27 23 0
27 24 0
27 25 0
27 26 0
27 27 0
27 28 0
27 29 0
27 30 0
27 31 0
27 32 0
27 33 0
27 34 0
27 35 0
27 36 0
27 37 0
27 38 0
27 39 0
27 40 0
27 41 0
27 42 0
27 43 0
27 44 0
27 45 0
27 46 0
27 47 0
27 48 0
27 49 0
27 50 0
27 51 0
27 52 0
27 53 0
27 54 0
27 55 0
27 56 0
27 57 0
27 58 0
27 59 0
27 60 0
27 61 0
27 62 0
27 63 0
28 0 0
28 1 0
28 2 0
28 3 0
28 4 0
28 5 0
28 6 0
28 7 0
28 8 0
28 9 0
28 10 0
28 11 0
28 12 0
28 13 0
28 14 0
28 15 0
28 16 0
28 17 0
28 18 0
28 19 0
28 20 0
28 21 0
28 22 0
28 23 0
28 24 0
28 25 0
28 26 0
28 27 0
28 28 0
28 29 0
28 30 0
28 31 0
28 32 0
28 33 0
28 34 0
28 35 0
28 36 0
28 37 0
28 38 0
28 39 0
28 40 0
28 41 0
28 42 0
28 43 0
28 44 0
28 45 0
28 46 0
28 47 0
28 48 0
28 49 0
28 50 0
28 51 0
28 52 0
28 53 0
28 54 0
28 55 0
28 56 0
28 57 0
28 58 0
28 59 0
28 60 0
28 61 0
28 62 0
28 63 0
29 0 0
29 1 0
29 2 0
29 3 0
29 4 0
29 5 0
29 6 0
29 7 0
29 8 0
29 9 0
29 10 0
29 11 0
29 12 0
29 13 0
29 14 0
29 15 0
29 16 0
29 17 0
29 18 0
29 19 0
29 20 0
29 21 0
29 22 0
29 23 0
29 24 0
29 25 0
29 26 0
29 27 0
29 28 0
29 29 0
29 30 0
29 31 0
29 32 0
29 33 0
29 34 0
29 35 0
29 36 0
29 37 0
29 38 0
29 39 0
29 40 0
29 41 0
29 42 0
29 43 0
29 44 0
29 45 0
29 46 0
29 47 0
29 48 0
29 49 0
29 50 0
29 51 0
29 52 0
29 53 0
29 54 0
29 55 0
29 56 0
29 57 0
29 58 0
29 59 0
29 60 0
29 61 0
29 62 0
29 63 0
30 0 0
30 1 0
30 2 0
30 3 0
30 4 0
30 5 0
30 6 0
30 7 0
30 8 0
30 9 0
30 10 0
30 11 0
30 12 0
30 13 0
30 14 0
30 15 0
30 16 0
30 17 0
30 18 0
30 19 0
30 20 0
30 21 0
30 22 0
30 23 0
30 24 0
30 25 0
30 26 0
30 27 0
30 28 0
30 29 0
30 30 0
30 31 0
30 32 0
30 33 0
30 34 0
30 35 0
30 36 0
30 37 0
30 38 0
30 39 0
30 40 0
30 41 0
30 42 0
30 43 0
30 44 0
30 45 0
30 46 0
30 47 0
30 48 0
30 49 0
30 50 0
30 51 0
30 52 0
30 53 0
30 54 0
30 55 0
30 56 0
30 57 0
30 58 0
30 59 0
30 60 0
30 61 0
30 62 0
30 63 0
31 0 0
31 1 0
31 2 0
31 3 0
31 4 0
31 5 0
31 6 0
31 7 0
31 8 0
31 9 0
31 10 0
31 11 0
31 12 0
31 13 0
31 14 0
31 15 0
31 16 0
31 17 0
31 18 0
31 19 0
31 20 0
31 21 0
31 22 0
31 23 0
31 24 0
31 25 0
31 26 0
31 27 0
31 28 0
31 29 0
31 30 0
31 31 0
31 32 0
31 33 0
31 34 0
31 35 0
31 36 0
31 37 0
31 38 0
31 39 0
31 40 0
31 41 0
31 42 0
31 43 0
31 44 0
31 45 0
31 46 0
31 47 0
31 48 0
31 49 0
31 50 0
31 51 0
31 52 0
31 53 0
31 54 0
31 55 0
31 56 0
31 57 0
31 58 0
31 59 0
31 60 0
31 61 0
31 62 0
31 63 0
32 0 0
32 1 0
32 2 0
32 3 0
32 4 0
32 5 0
32 6 0
32 7 0
32 8 0
32 9 0
32 10 0
32 11 0
32 12 0
32 13 0
32 14 0
32 15 0
32 16 0
32 17 0
32 18 0
32 19 0
32 20 0
32 21 0
32 22 0
32 23 0
32 24 0
32 25 0
32 26 0
32 27 0
32 28 0
32 29 0
32 30 0
32 31 0
32 32 0
32 33 0
32 34 0
32 35 0
32 36 0
32 37 0
32 38 0
32 39 0
32 40 0
32 41 0
32 42 0
32 43 0
32 44 0
32 45 0
32 46 0
32 47 0
32 48 0
32 49 0
32 50 0
32 51 0
32 52 0
32 53 0
32 54 0
32 55 0
32 56 0
32 57 0
32 58 0
32 59 0
32 60 0
32 61 0
32 62 0
32 63 0
33 0 0
33 1 0
33 2 0
33 3 0
33 4 0
33 5 0
33 6 0
33 7 0
33 8 0
33 9 0
33 10 0
33 11 0
33 12 0
33 13 0
33 14 0
33 15 0
33 16 0
33 17 0
33 18 0
33 19 0
33 20 0
33 21 0
33 22 0
33 23 0
33 24 0
33 25 0
33 26 0
33 27 0
33 28 0
33 29 0
33 30 0
33 31 0
33 32 0
33 33 0
33 34 0
33 35 0
33 36 0
33 37 0
33 38 0
33 39 0
33 40 0
33 41 0
33 42 0
33 43 0
33 44 0
33 45 0
33 46 0
33 47 0
33 48 0
33 49 0
33 50 0
33 51 0
33 52 0
33 53 0
33 54 0
33 55 0
33 56 0
33 57 0
33 58 0
33 59 0
33 60 0
33 61 0
33 62 0
33 63 0
34 0 0
34 1 0
34 2 0
34 3 0
34 4 0
34 5 0
34 6 0
34 7 0
34 8 0
34 9 0
34 10 0
34 11 0
34 12 0
34 13 0
34 14 0
34 15 0
34 16 0
34 17 0
34 18 0
34 19 0
34 20 0
34 21 0
34 22 0
34 23 0
34 24 0
34 25 0
34 26 0
34 27 0
34 28 0
34 29 0
34 30 0
34 31 0
34 32 0
34 33 0
34 34 0
34 35 0
34 36 0
34 37 0
34 38 0
34 39 0
34 40 0
34 41 0
34 42 0
34 43 0
34 44 0
34 45 0
34 46 0
34 47 0
34 48 0
34 49 0
34 50 0
34 51 0
34 52 0
34 53 0
34 54 0
34 55 0
34 56 0
34 57 0
34 58 0
34 59 0
34 60 0
34 61 0
34 62 0
34 63 0
35 0 0
35 1 0
35 2 0
35 3 0
35 4 0
35 5 0
35 6 0
35 7 0
35 8 0
35 9 0
35 10 0
35 11 0
35 12 0
35 13 0
35 14 0
35 15 0
35 16 0
35 17 0
35 18 0
35 19 0
35 20 0
35 21 0
35 22 0
35 23 0
35 24 0
35 25 0
35 26 0
35 27 0
35 28 0
35 29 0
35 30 0
35 31 0
35 32 0
35 33 0
35 34 0
35 35 0
35 36 0
35 37 0
35 38 0
35 39 0
35 40 0
35 41 0
35 42 0
35 43 0
35 44 0
35 45 0
35 46 0
35 47 0
35 48 0
35 49 0
35 50 0
35 51 0
35 52 0
35 53 0
35 54 0
35 55 0
35 56 0
35 57 0
35 58 0
35 59 0
35 60 0
35 61 0
35 62 0
35 63 0
36 0 0
36 1 0
36 2 0
36 3 0
36 4 0
36 5 0
36 6 0
36 7 0
36 8 0
36 9 0
36 10 0
36 11 0
36 12 0
36 13 0
36 14 0
36 15 0
36 16 0
36 17 0
36 18 0
36 19 0
36 20 0
36 21 0
36 22 0
36 23 0
36 24 0
36 25 0
36 26 0
36 27 0
36 28 0
36 29 0
36 30 0
36 31 0
36 32 0
36 33 0
36 34 0
36 35 0
36 36 0
36 37 0
36 38 0
36 39 0
36 40 0
36 41 0
36 42 0
36 43 0
36 44 0
36 45 0
36 46 0
36 47 0
36 48 0
36 49 0
36 50 0
36 51 0
36 52 0
36 53 0
36 54 0
36 55 0
36 56 0
36 57 0
36 58 0
36 59 0
36 60 0
36 61 0
36 62 0
36 63 0
37 0 0
37 1 0
37 2 0
37 3 0
37 4 0
37 5 0
37 6 0
37 7 0
37 8 0
37 9 0
37 10 0
37 11 0
37 12 0
37 13 0
37 14 0
37 15 0
37 16 0
37 17 0
37 18 0
37 19 0
37 20 0
37 21 0
37 22 0
37 23 0
37 24 0
37 25 0
37 26 0
37 27 0
37 28 0
37 29 0
37 30 0
37 31 0
37 32 0
37 33 0
37 34 0
37 35 0
37 36 0
37 37 0
37 38 0
37 39 0
37 40 0
37 41 0
37 42 0
37 43 0
37 44 0
37 45 0
37 46 0
37 47 0
37 48 0
37 49 0
37 50 0
37 51 0
37 52 0
37 53 0
37 54 0
37 55 0
37 56 0
37 57 0
37 58 0
37 59 0
37 60 0
37 61 0
37 62 0
37 63 0
38 0 0
38 1 0
38 2 0
38 3 0
38 4 0
38 5 0
38 6 0
38 7 0
38 8 0
38 9 0
38 10 0
38 11 0
38 12 0
38 13 0
38 14 0
38 15 0
38 16 0
38 17 0
38 18 0
38 19 0
38 20 0
38 21 0
38 22 0
38 23 0
38 24 0
38 25 0
38 26 0
38 27 0
38 28 0
38 29 0
38 30 0
38 31 0
38 32 0
38 33 0
38 34 0
38 35 0
38 36 0
38 37 0
38 38 0
38 39 0
38 40 0
38 41 0
38 42 0
38 43 0
38 44 0
38 45 0
38 46 0
38 47 0
38 48 0
38 49 0
38 50 0
38 51 0
38 52 0
38 53 0
38 54 0
38 55 0
38 56 0
38 57 0
38 58 0
38 59 0
38 60 0
38 61 0
38 62 0
38 63 0
39 0 0
39 1 0
39 2 0
39 3 0
39 4 0
39 5 0
39 6 0
39 7 0
39 8 0
39 9 0
39 10 0
39 11 0
39 12 0
39 13 0
39 14 0
39 15 0
39 16 0
39 17 0
39 18 0
39 19 0
39 20 0
39 21 0
39 22 0
39 23 0
39 24 0
39 25 0
39 26 0
39 27 0
39 28 0
39 29 0
39 30 0
39 31 0
39 32 0
39 33 0
39 34 0
39 35 0
39 36 0
39 37 0
39 38 0
39 39 0
39 40 0
39 41 0
39 42 0
39 43 0
39 44 0
39 45 0
39 46 0
39 47 0
39 48 0
39 49 0
39 50 0
39 51 0
39 52 0
39 53 0
39 54 0
39 55 0
39 56 0
39 57 0
39 58 0
39 59 0
39 60 0
39 61 0
39 62 0
39 63 0
40 0 0
40 1 0
40 2 0
40 3 0
40 4 0
40 5 0
40 6 0
40 7 0
40 8 0
40 9 0
40 10 0
40 11 0
40 12 0
40 13 0
40 14 0
40 15 0
40 16 0
40 17 0
40 18 0
40 19 0
40 20 0
40 21 0
40 22 0
40 23 0
40 24 0
40 25 0
40 26 0
40 27 0
40 28 0
40 29 0
40 30 0
40 31 0
40 32 0
40 33 0
40 34 0
40 35 0
40 36 0
40 37 0
40 38 0
40 39 0
40 40 0
40 41 0
40 42 0
40 43 0
40 44 0
40 45 0
40 46 0
40 47 0
40 48 0
40 49 0
40 50 0
40 51 0
40 52 0
40 53 0
40 54 0
40 55 0
40 56 0
40 57 0
40 58 0
40 59 0
40 60 0
40 61 0
40 62 0
40 63 0
41 0 0
41 1 0
41 2 0
41 3 0
41 4 0
41 5 0
41 6 0
41 7 0
41 8 0
41 9 0
41 10 0
41 11 0
41 12 0
41 13 0
41 14 0
41 15 0
41 16 0
41 17 0
41 18 0
41 19 0
41 20 0
41 21 0
41 22 0
41 23 0
41 24 0
41 25 0
41 26 0
41 27 0
41 28 0
41 29 0
41 30 0
41 31 0
41 32 0
41 33 0
41 34 0
41 35 0
41 36 0
41 37 0
41 38 0
41 39 0
41 40 0
41 41 0
41 42 0
41 43 0
41 44 0
41 45 0
41 46 0
41 47 0
41 48 0
41 49 0
41 50 0
41 51 0
41 52 0
41 53 0
41 54 0
41 55 0
41 56 0
41 57 0
41 58 0
41 59 0
41 60 0
41 61 0
41 62 0
41 63 0
42 0 0
42 1 0
42 2 0
42 3 0
42 4 0
42 5 0
42 6 0
42 7 0
42 8 0
42 9 0
42 10 0
42 11 0
42 12 0
42 13 0
42 14 0
42 15 0
42 16 0
42 17 0
42 18 0
42 19 0
42 20 0
42 21 0
42 22 0
42 23 0
42 24 0
42 25 0
42 26 0
42 27 0
42 28 0
42 29 0
42 30 0
42 31 0
42 32 0
42 33 0
42 34 0
42 35 0
42 36 0
42 37 0
42 38 0
42 39 0
42 40 0
42 41 0
42 42 0
42 43 0
42 44 0
42 45 0
42 46 0
42 47 0
42 48 0
42 49 0
42 50 0
42 51 0
42 52 0
42 53 0
42 54 0
42 55 0
42 56 0
42 57 0
42 58 0
42 59 0
42 60 0
42 61 0
42 62 0
42 63 0
43 0 0
43 1 0
43 2 0
43 3 0
43 4 0
43 5 0
43 6 0
43 7 0
43 8 0
43 9 0
43 10 0
43 11 0
43 12 0
43 13 0
43 14 0
43 15 0
43 16 0
43 17 0
43 18 0
43 19 0
43 20 0
43 21 0
43 22 0
43 23 0
43 24 0
43 25 0
43 26 0
43 27 0
43 28 0
43 29 0
43 30 0
43 31 0
43 32 0
43 33 0
43 34 0
43 35 0
43 36 0
43 37 0
43 38 0
43 39 0
43 40 0
43 41 0
43 42 0
43 43 0
43 44 0
43 45 0
43 46 0
43 47 0
43 48 0
43 49 0
43 50 0
43 51 0
43 52 0
43 53 0
43 54 0
43 55 0
43 56 0
43 57 0
43 58 0
43 59 0
43 60 0
43 61 0
43 62 0
43 63 0
44 0 0
44 1 0
44 2 0
44 3 0
44 4 0
44 5 0
44 6 0
44 7 0
44 8 0
44 9 0
44 10 0
44 11 0
44 12 0
44 13 0
44 14 0
44 15 0
44 16 0
44 17 0
44 18 0
44 19 0
44 20 0
44 21 0
44 22 0
44 23 0
44 24 0
44 25 0
44 26 0
44 27 0
44 28 0
44 29 0
44 30 0
44 31 0
44 32 0
44 33 0
44 34 0
44 35 0
44 36 0
44 37 0
44 38 0
44 39 0
44 40 0
44 41 0
44 42 0
44 43 0
44 44 0
44 45 0
44 46 0
44 47 0
44 48 0
44 49 0
44 50 0
44 51 0
44 52 0
44 53 0
44 54 0
44 55 0
44 56 0
44 57 0
44 58 0
44 59 0
44 60 0
44 61 0
44 62 0
44 63 0
45 0 0
45 1 0
45 2 0
45 3 0
45 4 0
45 5 0
45 6 0
45 7 0
45 8 0
45 9 0
45 10 0
45 11 0
45 12 0
45 13 0
45 14 0
45 15 0
45 16 0
45 17 0
45 18 0
45 19 0
45 20 0
45 21 0
45 22 0
45 23 0
45 24 0
45 25 0
45 26 0
45 27 0
45 28 0
45 29 0
45 30 0
45 31 0
45 32 0
45 33 0
45 34 0
45 35 0
45 36 0
45 37 0
45 38 0
45 39 0
45 40 0
45 41 0
45 42 0
45 43 0
45 44 0
45 45 0
45 46 0
45 47 0
45 48 0
45 49 0
45 50 0
45 51 0
45 52 0
45 53 0
45 54 0
45 55 0
45 56 0
45 57 0
45 58 0
45 59 0
45 60 0
45 61 0
45 62 0
45 63 0
46 0 0
46 1 0
46 2 0
46 3 0
46 4 0
46 5 0
46 6 0
46 7 0
46 8 0
46 9 0
46 10 0
46 11 0
46 12 0
46 13 0
46 14 0
46 15 0
46 16 0
46 17 0
46 18 0
46 19 0
46 20 0
46 21 0
46 22 0
46 23 0
46 24 0
46 25 0
46 26 0
46 27 0
46 28 0
46 29 0
46 30 0
46 31 0
46 32 0
46 33 0
46 34 0
46 35 0
46 36 0
46 37 0
46 38 0
46 39 0
46 40 0
46 41 0
46 42 0
46 43 0
46 44 0
46 45 0
46 46 0
46 47 0
46 48 0
46 49 0
46 50 0
46 51 0
46 52 0
46 53 0
46 54 0
46 55 0
46 56 0
46 57 0
46 58 0
46 59 0
46 60 0
46 61 0
46 62 0
46 63 0
47 0 0
47 1 0
47 2 0
47 3 0
47 4 0
47 5 0
47 6 0
47 7 0
47 8 0
47 9 0
47 10 0
47 11 0
47 12 0
47 13 0
47 14 0
47 15 0
47 16 0
47 17 0
47 18 0
47 19 0
47 20 0
47 21 0
47 22 0
47 23 0
47 24 0
47 25 0
47 26 0
47 27 0
47 28 0
47 29 0
47 30 0
47 31 0
47 32 0
47 33 0
47 34 0
47 35 0
47 36 0
47 37 0
47 38 0
47 39 0
47 40 0
47 41 0
47 42 0
47 43 0
47 44 0
47 45 0
47 46 0
47 47 0
47 48 0
47 49 0
47 50 0
47 51 0
47 52 0
47 53 0
47 54 0
47 55 0
47 56 0
47 57 0
47 58 0
47 59 0
47 60 0
47 61 0
47 62 0
47 63 0
48 0 0
48 1 0
48 2 0
48 3 0
48 4 0
48 5 0
48 6 0
48 7 0
48 8 0
48 9 0
48 10 0
48 11 0
48 12 0
48 13 0
48 14 0
48 15 0
48 16 0
48 17 0
48 18 0
48 19 0
48 20 0
48 21 0
48 22 0
48 23 0
48 24 0
48 25 0
48 26 0
48 27 0
48 28 0
48 29 0
48 30 0
48 31 0
48 32 0
48 33 0
48 34 0
48 35 0
48 36 0
48 37 0
48 38 0
48 39 0
48 40 0
48 41 0
48 42 0
48 43 0
48 44 0
48 45 0
48 46 0
48 47 0
48 48 0
48 49 0
48 50 0
48 51 0
48 52 0
48 53 0
48 54 0
48 55 0
48 56 0
48 57 0
48 58 0
48 59 0
48 60 0
48 61 0
48 62 0
48 63 0
49 0 0
49 1 0
49 2 0
49 3 0
49 4 0
49 5 0
49 6 0
49 7 0
49 8 0
49 9 0
49 10 0
49 11 0
49 12 0
49 13 0
49 14 0
49 15 0
49 16 0
49 17 0
49 18 0
49 19 0
49 20 0
49 21 0
49 22 0
49 23 0
49 24 0
49 25 0
49 26 0
49 27 0
49 28 0
49 29 0
49 30 0
49 31 0
49 32 0
49 33 0
49 34 0
49 35 0
49 36 0
49 37 0
49 38 0
49 39 0
49 40 0
49 41 0
49 42 0
49 43 0
49 44 0
49 45 0
49 46 0
49 47 0
49 48 0
49 49 0
49 50 0
49 51 0
49 52 0
49 53 0
49 54 0
49 55 0
49 56 0
49 57 0
49 58 0
49 59 0
49 60 0
49 61 0
49 62 0
49 63 0
50 0 0
50 1 0
50 2 0
50 3 0
50 4 0
50 5 0
50 6 0
50 7 0
50 8 0
50 9 0
50 10 0
50 11 0
50 12 0
50 13 0
50 14 0
50 15 0
50 16 0
50 17 0
50 18 0
50 19 0
50 20 0
50 21 0
50 22 0
50 23 0
50 24 0
50 25 0
50 26 0
50 27 0
50 28 0
50 29 0
50 30 0
50 31 0
50 32 0
50 33 0
50 34 0
50 35 0
50 36 0
50 37 0
50 38 0
50 39 0
50 40 0
50 41 0
50 42 0
50 43 0
50 44 0
50 45 0
50 46 0
50 47 0
50 48 0
50 49 0
50 50 0
50 51 0
50 52 0
50 53 0
50 54 0
50 55 0
50 56 0
50 57 0
50 58 0
50 59 0
50 60 0
50 61 0
50 62 0
50 63 0
51 0 0
51 1 0
51 2 0
51 3 0
51 4 0
51 5 0
51 6 0
51 7 0
51 8 0
51 9 0
51 10 0
51 11 0
51 12 0
51 13 0
51 14 0
51 15 0
51 16 0
51 17 0
51 18 0
51 19 0
51 20 0
51 21 0
51 22 0
51 23 0
51 24 0
51 25 0
51 26 0
51 27 0
51 28 0
51 29 0
51 30 0
51 31 0
51 32 0
51 33 0
51 34 0
51 35 0
51 36 0
51 37 0
51 38 0
51 39 0
51 40 0
51 41 0
51 42 0
51 43 0
51 44 0
51 45 0
51 46 0
51 47 0
51 48 0
51 49 0
51 50 0
51 51 0
51 52 0
51 53 0
51 54 0
51 55 0
51 56 0
51 57 0
51 58 0
51 59 0
51 60 0
51 61 0
51 62 0
51 63 0
52 0 0
52 1 0
52 2 0
52 3 0
52 4 0
52 5 0
52 6 0
52 7 0
52 8 0
52 9 0
52 10 0
52 11 0
52 12 0
52 13 0
52 14 0
52 15 0
52 16 0
52 17 0
52 18 0
52 19 0
52 20 0
52 21 0
52 22 0
52 23 0
52 24 0
52 25 0
52 26 0
52 27 0
52 28 0
52 29 0
52 30 0
52 31 0
52 32 0
52 33 0
52 34 0
52 35 0
52 36 0
52 37 0
52 38 0
52 39 0
52 40 0
52 41 0
52 42 0
52 43 0
52 44 0
52 45 0
52 46 0
52 47 0
52 48 0
52 49 0
52 50 0
52 51 0
52 52 0
52 53 0
52 54 0
52 55 0
52 56 0
52 57 0
52 58 0
52 59 0
52 60 0
52 61 0
52 62 0
52 63 0
53 0 0
53 1 0
53 2 0
53 3 0
53 4 0
53 5 0
53 6 0
53 7 0
53 8 0
53 9 0
53 10 0
53 11 0
53 12 0
53 13 0
53 14 0
53 15 0
53 16 0
53 17 0
53 18 0
53 19 0
53 20 0
53 21 0
53 22 0
53 23 0
53 24 0
53 25 0
53 26 0
53 27 0
53 28 0
53 29 0
53 30 0
53 31 0
53 32 0
53 33 0
53 34 0
53 35 0
53 36 0
53 37 0
53 38 0
53 39 0
53 40 0
53 41 0
53 42 0
53 43 0
53 44 0
53 45 0
53 46 0
53 47 0
53 48 0
53 49 0
53 50 0
53 51 0
53 52 0
53 53 0
53 54 0
53 55 0
53 56 0
53 57 0
53 58 0
53 59 0
53 60 0
53 61 0
53 62 0
53 63 0
54 0 0
54 1 0
54 2 0
54 3 0
54 4 0
54 5 0
54 6 0
54 7 0
54 8 0
54 9 0
54 10 0
54 11 0
54 12 0
54 13 0
54 14 0
54 15 0
54 16 0
54 17 0
54 18 0
54 19 0
54 20 0
54 21 0
54 22 0
54 23 0
54 24 0
54 25 0
54 26 0
54 27 0
54 28 0
54 29 0
54 30 0
54 31 0
54 32 0
54 33 0
54 34 0
54 35 0
54 36 0
54 37 0
54 38 0
54 39 0
54 40 0
54 41 0
54 42 0
54 43 0
54 44 0
54 45 0
54 46 0
54 47 0
54 48 0
54 49 0
54 50 0
54 51 0
54 52 0
54 53 0
54 54 0
54 55 0
54 56 0
54 57 0
54 58 0
54 59 0
54 60 0
54 61 0
54 62 0
54 63 0
55 0 0
55 1 0
55 2 0
55 3 0
55 4 0
55 5 0
55 6 0
55 7 0
55 8 0
55 9 0
55 10 0
55 11 0
55 12 0
55 13 0
55 14 0
55 15 0
55 16 0
55 17 0
55 18 0
55 19 0
55 20 0
55 21 0
55 22 0
55 23 0
55 24 0
55 25 0
55 26 0
55 27 0
55 28 0
55 29 0
55 30 0
55 31 0
55 32 0
55 33 0
55 34 0
55 35 0
55 36 0
55 37 0
55 38 0
55 39 0
55 40 0
55 41 0
55 42 0
55 43 0
55 44 0
55 45 0
55 46 0
55 47 0
55 48 0
55 49 0
55 50 0
55 51 0
55 52 0
55 53 0
55 54 0
55 55 0
55 56 0
55 57 0
55 58 0
55 59 0
55 60 0
55 61 0
55 62 0
55 63 0
56 0 0
56 1 0
56 2 0
56 3 0
56 4 0
56 5 0
56 6 0
56 7 0
56 8 0
56 9 0
56 10 0
56 11 0
56 12 0
56 13 0
56 14 0
56 15 0
56 16 0
56 17 0
56 18 0
56 19 0
56 20 0
56 21 0
56 22 0
56 23 0
56 24 0
56 25 0
56 26 0
56 27 0
56 28 0
56 29 0
56 30 0
56 31 0
56 32 0
56 33 0
56 34 0
56 35 0
56 36 0
56 37 0
56 38 0
56 39 0
56 40 0
56 41 0
56 42 0
56 43 0
56 44 0
56 45 0
56 46 0
56 47 0
56 48 0
56 49 0
56 50 0
56 51 0
56 52 0
56 53 0
56 54 0
56 55 0
56 56 0
56 57 0
56 58 0
56 59 0
56 60 0
56 61 0
56 62 0
56 63 0
57 0 0
57 1 0
57 2 0
57 3 0
57 4 0
57 5 0
57 6 0
57 7 0
57 8 0
57 9 0
57 10 0
57 11 0
57 12 0
57 13 0
57 14 0
57 15 0
57 16 0
57 17 0
57 18 0
57 19 0
57 20 0
57 21 0
57 22 0
57 23 0
57 24 0
57 25 0
57 26 0
57 27 0
57 28 0
57 29 0
57 30 0
57 31 0
57 32 0
57 33 0
57 34 0
57 35 0
57 36 0
57 37 0
57 38 0
57 39 0
57 40 0
57 41 0
57 42 0
57 43 0
57 44 0
57 45 0
57 46 0
57 47 0
57 48 0
57 49 0
57 50 0
57 51 0
57 52 0
57 53 0
57 54 0
57 55 0
57 56 0
57 57 0
57 58 0
57 59 0
57 60 0
57 61 0
57 62 0
57 63 0
58 0 0
58 1 0
58 2 0
58 3 0
58 4 0
58 5 0
58 6 0
58 7 0
58 8 0
58 9 0
58 10 0
58 11 0
58 12 0
58 13 0
58 14 0
58 15 0
58 16 0
58 17 0
58 18 0
58 19 0
58 20 0
58 21 0
58 22 0
58 23 0
58 24 0
58 25 0
58 26 0
58 27 0
58 28 0
58 29 0
58 30 0
58 31 0
58 32 0
58 33 0
58 34 0
58 35 0
58 36 0
58 37 0
58 38 0
58 39 0
58 40 0
58 41 0
58 42 0
58 43 0
58 44 0
58 45 0
58 46 0
58 47 0
58 48 0
58 49 0
58 50 0
58 51 0
58 52 0
58 53 0
58 54 0
58 55 0
58 56 0
58 57 0
58 58 0
58 59 0
58 60 0
58 61 0
58 62 0
58 63 0
59 0 0
59 1 0
59 2 0
59 3 0
59 4 0
59 5 0
59 6 0
59 7 0
59 8 0
59 9 0
59 10 0
59 11 0
59 12 0
59 13 0
59 14 0
59 15 0
59 16 0
59 17 0
59 18 0
59 19 0
59 20 0
59 21 0
59 22 0
59 23 0
59 24 0
59 25 0
59 26 0
59 27 0
59 28 0
59 29 0
59 30 0
59 31 0
59 32 0
59 33 0
59 34 0
59 35 0
59 36 0
59 37 0
59 38 0
59 39 0
59 40 0
59 41 0
59 42 0
59 43 0
59 44 0
59 45 0
59 46 0
59 47 0
59 48 0
59 49 0
59 50 0
59 51 0
59 52 0
59 53 0
59 54 0
59 55 0
59 56 0
59 57 0
59 58 0
59 59 0
59 60 0
59 61 0
59 62 0
59 63 0
60 0 0
60 1 0
60 2 0
60 3 0
60 4 0
60 5 0
60 6 0
60 7 0
60 8 0
60 9 0
60 10 0
60 11 0
60 12 0
60 13 0
60 14 0
60 15 0
60 16 0
60 17 0
60 18 0
60 19 0
60 20 0
60 21 0
60 22 0
60 23 0
60 24 0
60 25 0
60 26 0
60 27 0
60 28 0
60 29 0
60 30 0
60 31 0
60 32 0
60 33 0
60 34 0
60 35 0
60 36 0
60 37 0
60 38 0
60 39 0
60 40 0
60 41 0
60 42 0
60 43 0
60 44 0
60 45 0
60 46 0
60 47 0
60 48 0
60 49 0
60 50 0
60 51 0
60 52 0
60 53 0
60 54 0
60 55 0
60 56 0
60 57 0
60 58 0
60 59 0
60 60 0
60 61 0
60 62 0
60 63 0
61 0 0
61 1 0
61 2 0
61 3 0
61 4 0
61 5 0
61 6 0
61 7 0
61 8 0
61 9 0
61 10 0
61 11 0
61 12 0
61 13 0
61 14 0
61 15 0
61 16 0
61 17 0
61 18 0
61 19 0
61 20 0
61 21 0
61 22 0
61 23 0
61 24 0
61 25 0
61 26 0
61 27 0
61 28 0
61 29 0
61 30 0
61 31 0
61 32 0
61 33 0
61 34 0
61 35 0
61 36 0
61 37 0
61 38 0
61 39 0
61 40 0
61 41 0
61 42 0
61 43 0
61 44 0
61 45 0
61 46 0
61 47 0
61 48 0
61 49 0
61 50 0
61 51 0
61 52 0
61 53 0
61 54 0
61 55 0
61 56 0
61 57 0
61 58 0
61 59 0
61 60 0
61 61 0
61 62 0
61 63 0
62 0 0
62 1 0
62 2 0
62 3 0
62 4 0
62 5 0
62 6 0
62 7 0
62 8 0
62 9 0
62 10 0
62 11 0
62 12 0
62 13 0
62 14 0
62 15 0
62 16 0
62 17 0
62 18 0
62 19 0
62 20 0
62 21 0
62 22 0
62 23 0
62 24 0
62 25 0
62 26 0
62 27 0
62 28 0
62 29 0
62 30 0
62 31 0
62 32 0
62 33 0
62 34 0
62 35 0
62 36 0
62 37 0
62 38 0
62 39 0
62 40 0
62 41 0
62 42 0
62 43 0
62 44 0
62 45 0
62 46 0
62 47 0
62 48 0
62 49 0
62 50 0
62 51 0
62 52 0
62 53 0
62 54 0
62 55 0
62 56 0
62 57 0
62 58 0
62 59 0
62 60 0
62 61 0
62 62 0
62 63 0
63 0 0
63 1 0
63 2 0
63 3 0
63 4 0
63 5 0
63 6 0
63 7 0
63 8 0
63 9 0
63 10 0
63 11 0
63 12 0
63 13 0
63 14 0
63 15 0
63 16 0
63 17 0
63 18 0
63 19 0
63 20 0
63 21 0
63 22 0
63 23 0
63 24 0
63 25 0
63 26 0
63 27 0
63 28 0
63 29 0
63 30 0
63 31 0
63 32 0
63 33 0
63 34 0
63 35 0
63 36 0
63 37 0
63 38 0
63 39 0
63 40 0
63 41 0
63 42 0
63 43 0
63 44 0
63 45 0
63 46 0
63 47 0
63 48 0
63 49 0
63 50 0
63 51 0
63 52 0
63 53 0
63 54 0
63 55 0
63 56 0
63 57 0
63 58 0
63 59 0
63 60 0
63 61 0
63 62 0
63 63 0


==> topology_heatmap/heat_example_line.txt <==
1 1 1
1 2 1
1 3 1
1 4 1
1 5 1
1 6 1
1 7 1
1 9 1
1 10 1
1 11 1
1 12 1
1 13 1
1 14 1
1 15 1
1 16 1
16 1 1
16 2 1
16 3 1
16 4 1
16 5 1
16 6 1
16 7 1
16 8 1
16 9 1
16 10 1
16 11 1
16 12 1
16 13 1
16 14 1
16 15 1
16 16 1
1 1 1
1 16 1
2 1 1
2 16 1
3 1 1
3 16 1
4 1 1
4 16 1
5 1 1
5 16 1
6 1 1
6 16 1
7 1 1
7 16 1
8 1 1
8 16 1
9 1 1
9 16 1
10 1 1
10 16 1
11 1 1
11 16 1
12 1 1
12 16 1
13 1 1
13 16 1
14 1 1
14 16 1
15 1 1
15 16 1
16 1 1
16 16 1


==> topology_heatmap/heat_example_ring.txt <==
1 1 0
16 1 0
1 2 0
16 2 0
1 3 0
16 3 0
1 4 0
16 4 0
1 5 0
16 5 0
1 6 0
16 6 0
1 7 0
16 7 0
1 8 0
16 8 0
1 9 0
16 9 0
1 10 0
16 10 0
1 11 0
16 11 0
1 12 0
16 12 0
1 13 0
16 13 0
1 14 0
16 14 0
1 15 0
16 15 0
1 16 0
16 16 0
1 1 0
1 16 0
2 1 0
2 16 0
3 1 0
3 16 0
4 1 0
4 16 0
5 1 0
5 16 0
6 1 0
6 16 0
7 1 0
7 16 0
8 1 0
8 16 0
9 1 0
9 16 0
10 1 0
10 16 0
11 1 0
11 16 0
12 1 0
12 16 0
13 1 0
13 16 0
14 1 0
14 16 0
15 1 0
15 16 0
16 1 0
16 16 0


==> topology_heatmap/heat_example_ring_wave.txt <==
1 1 0.06820504077788601
16 1 0.034885532396425604
1 2 0.09915717623303279
16 2 0.02065340619683912
1 3 0.067184490534466
16 3 0.022259112443051766
1 4 0.003049754374567715
16 4 0.08575802784584684
1 5 0.07924119584577198
16 5 0.05268088000770295
1 6 0.055944659944417
16 6 0.055987668562179176
1 7 0.0023884844971762023
16 7 0.07743168570793385
1 8 0.0050510621850465625
16 8 0.04209438459468284
1 9 0.08986558682164388
16 9 0.09350046751468667
1 10 0.010039544943769374
16 10 0.0507370974961794
1 11 0.06132568235197233
16 11 0.03884393442391268
1 12 0.09353439886926251
16 12 0.000187626137302499
1 13 0.011700882647318568
16 13 0.04696325786642025
1 14 0.08440030844698893
16 14 0.019953057747857085
1 15 0.05235139510010356
16 15 0.07254880533241063
1 16 0.03724399697942955
16 16 0.06982219056448023
1 1 0.08325924854610833
1 16 0.06348635869814277
2 1 0.0029036164890166474
2 16 0.03966348277765064
3 1 0.048509029107332416
3 16 0.02122366853966483
4 1 0.08634833284104255
4 16 0.026941453131053974
5 1 0.03647717460032943
5 16 0.08371690508418356
6 1 0.09416082434483398
6 16 0.07982974726873811
7 1 0.07932252895196756
7 16 0.06797493197675038
8 1 0.028106763129778046
8 16 0.053199352341191775
9 1 0.09277506554291219
9 16 0.07754670640702704
10 1 0.08794708389133277
10 16 0.08025183561314198
11 1 0.010390913391488744
11 16 0.03890095759207074
12 1 0.08375765714513732
12 16 0.09027707125456616
13 1 0.07166194973866044
13 16 0.038355938505029066
14 1 0.04939204669520261
14 16 0.09947751009705974
15 1 0.03692493119351303
15 16 0.0338511586254494
16 1 0.06068604692756997
16 16 0.03724806666883156


==> topology_heatmap/heat_example_square.txt <==
9 7.5 1.8
9 8.5 1.8
9 9.5 1.8
9 10.5 1.8
9 11.5 1.8
9 12.5 1.8
9 13.5 1.8
9 14.5 1.8
10 7.5 1.8
10 8.5 1.8
10 9.5 1.8
10 10.5 1.8
10 11.5 1.8
10 12.5 1.8
10 13.5 1.8
10 14.5 1.8
11 7.5 1.8
11 8.5 1.8
11 9.5 1.8
11 10.5 1.8
11 11.5 1.8
11 12.5 1.8
11 13.5 1.8
11 14.5 1.8
12 7.5 1.8
12 8.5 1.8
12 9.5 1.8
12 10.5 1.8
12 11.5 1.8
12 12.5 1.8
12 13.5 1.8
12 14.5 1.8
13 7.5 1.8
13 8.5 1.8
13 9.5 1.8
13 10.5 1.8
13 11.5 1.8
13 12.5 1.8
13 13.5 1.8
13 14.5 1.8
14 7.5 1.8
14 8.5 1.8
14 9.5 1.8
14 10.5 1.8
14 11.5 1.8
14 12.5 1.8
14 13.5 1.8
14 14.5 1.8
15 7.5 1.8
15 8.5 1.8
15 9.5 1.8
15 10.5 1.8
15 11.5 1.8
15 12.5 1.8
15 13.5 1.8
15 14.5 1.8
16 7.5 1.8
16 8.5 1.8
16 9.5 1.8
16 10.5 1.8
16 11.5 1.8
16 12.5 1.8
16 13.5 1.8
16 14.5 1.8


==> topology_heatmap/heat_example_square_wave.txt <==
10 7.5 1.0633654411065558
10 8.5 1.0173933881390642
10 9.5 1.051119489872884
10 10.5 1.0613381871464378
10 11.5 1.057425923545997
10 12.5 1.0662585401808398
10 13.5 1.0008581458456929
10 14.5 1.0645445228780592
11 7.5 1.0543720824157197
11 8.5 1.073215618981444
11 9.5 1.0593252092081695
11 10.5 1.0240552687760849
11 11.5 1.0819013491462748
11 12.5 1.071258733956369
11 13.5 1.0642630934879596
11 14.5 1.0077570168882295
12 7.5 1.0079294828949332
12 8.5 1.0237910874002902
12 9.5 1.0435631418669888
12 10.5 1.051925458600166
12 11.5 1.0981566662063813
12 12.5 1.0502715878419282
12 13.5 1.0574437757142605
12 14.5 1.007326552001391
13 7.5 1.0092984504599705
13 8.5 1.047069159498278
13 9.5 1.08446133125218
13 10.5 1.0049314384378039
13 11.5 1.0239819282727558
13 12.5 1.0614543944395016
13 13.5 1.054857626292382
13 14.5 1.028477074033793
14 7.5 1.0423785371378942
14 8.5 1.0581829171300952
14 9.5 1.0263558501014616
14 10.5 1.0256024634935441
14 11.5 1.0730356296481505
14 12.5 1.0216178959668198
14 13.5 1.0394488950366667
14 14.5 1.0141199222430586
15 7.5 1.090628892342895
15 8.5 1.0691288293318038
15 9.5 1.0023452555559151
15 10.5 1.0470548876256505
15 11.5 1.0352926515877663
15 12.5 1.0115517171152528
15 13.5 1.0287118068139796
15 14.5 1.03969098694232
16 7.5 1.0259981596961718
16 8.5 1.0963079988373776
16 9.5 1.0696117313695555
16 10.5 1.0802414316723297
16 11.5 1.0602361990719467
16 12.5 1.0959506703670123
16 13.5 1.0336893674700918
16 14.5 1.0735078071911115
17 7.5 1.0840945421570596
17 8.5 1.0877045130954903
17 9.5 1.0438380027000624
17 10.5 1.090972606410856
17 11.5 1.0079542072044312
17 12.5 1.050144225852751
17 13.5 1.0643371032177222
17 14.5 1.016587335160673


==> topology_heatmap/heat_ring.txt <==
x y z r g b
1 1 0 0.6842105263157895 0 0
16 1 0 0.22807017543859648 0 0
1 2 0 0.8421052631578947 0 0
16 2 0 0.19298245614035087 0 0
1 3 0 0.9122807017543859 0 0
16 3 0 0.17543859649122806 0 0
1 4 0 0.8771929824561403 0 0
16 4 0 0.15789473684210525 0 0
1 5 0 0.8596491228070176 0 0
16 5 0 0.15789473684210525 0 0
1 6 0 0.7894736842105263 0 0
16 6 0 0.15789473684210525 0 0
1 7 0 0.7368421052631579 0 0
16 7 0 0.15789473684210525 0 0
1 8 0 0.8070175438596491 0 0
16 8 0 0.15789473684210525 0 0
1 9 0 0.8947368421052632 0 0
16 9 0 0.15789473684210525 0 0
1 10 0 0.9824561403508771 0 0
16 10 0 0.15789473684210525 0 0
1 11 0 1.0 0 0
16 11 0 0.15789473684210525 0 0
1 12 0 0.9473684210526315 0 0
16 12 0 0.15789473684210525 0 0
1 13 0 0.8596491228070176 0 0
16 13 0 0.15789473684210525 0 0
1 14 0 0.7543859649122807 0 0
16 14 0 0.15789473684210525 0 0
1 15 0 0.6842105263157895 0 0
16 15 0 0.15789473684210525 0 0
1 16 0 0.5964912280701754 0 0
16 16 0 0.15789473684210525 0 0
1 1 0 0.6842105263157895 0 0
1 16 0 0.5614035087719298 0 0
2 1 0 0.5614035087719298 0 0
2 16 0 0.5789473684210527 0 0
3 1 0 0.49122807017543857 0 0
3 16 0 0.6140350877192983 0 0
4 1 0 0.45614035087719296 0 0
4 16 0 0.6666666666666666 0 0
5 1 0 0.47368421052631576 0 0
5 16 0 0.7192982456140351 0 0
6 1 0 0.5614035087719298 0 0
6 16 0 0.7017543859649122 0 0
7 1 0 0.5964912280701754 0 0
7 16 0 0.631578947368421 0 0
8 1 0 0.631578947368421 0 0
8 16 0 0.49122807017543857 0 0
9 1 0 0.6842105263157895 0 0
9 16 0 0.3508771929824561 0 0
10 1 0 0.6666666666666666 0 0
10 16 0 0.3157894736842105 0 0
11 1 0 0.5789473684210527 0 0
11 16 0 0.2807017543859649 0 0
12 1 0 0.5263157894736842 0 0
12 16 0 0.2631578947368421 0 0
13 1 0 0.47368421052631576 0 0
13 16 0 0.24561403508771928 0 0
14 1 0 0.3684210526315789 0 0
14 16 0 0.22807017543859648 0 0
15 1 0 0.2807017543859649 0 0
15 16 0 0.19298245614035087 0 0
16 1 0 0.2631578947368421 0 0
16 16 0 0.15789473684210525 0 0


==> topology_heatmap/heat_square.txt <==
x y z r g b
10 7.5 1 0.045454545454545456 0 0
10 8.5 1 0.09090909090909091 0 0
10 9.5 1 0.13636363636363635 0 0
10 10.5 1 0.22727272727272727 0 0
10 11.5 1 0.13636363636363635 0 0
10 12.5 1 0.09090909090909091 0 0
10 13.5 1 0.045454545454545456 0 0
10 14.5 1 0.022727272727272728 0 0
11 7.5 1 0.045454545454545456 0 0
11 8.5 1 0.11363636363636363 0 0
11 9.5 1 0.22727272727272727 0 0
11 10.5 1 0.6818181818181818 0 0
11 11.5 1 0.45454545454545453 0 0
11 12.5 1 0.29545454545454547 0 0
11 13.5 1 0.1590909090909091 0 0
11 14.5 1 0.06818181818181818 0 0
12 7.5 1 0.09090909090909091 0 0
12 8.5 1 0.25 0 0
12 9.5 1 0.45454545454545453 0 0
12 10.5 1 1.0 0 0
12 11.5 1 0.7727272727272727 0 0
12 12.5 1 0.6818181818181818 0 0
12 13.5 1 0.4090909090909091 0 0
12 14.5 1 0.13636363636363635 0 0
13 7.5 1 0.13636363636363635 0 0
13 8.5 1 0.3409090909090909 0 0
13 9.5 1 0.6136363636363636 0 0
13 10.5 1 0.9090909090909091 0 0
13 11.5 1 0.75 0 0
13 12.5 1 0.75 0 0
13 13.5 1 0.5227272727272727 0 0
13 14.5 1 0.1590909090909091 0 0
14 7.5 1 0.11363636363636363 0 0
14 8.5 1 0.45454545454545453 0 0
14 9.5 1 0.6363636363636364 0 0
14 10.5 1 0.7045454545454546 0 0
14 11.5 1 0.7272727272727273 0 0
14 12.5 1 0.6363636363636364 0 0
14 13.5 1 0.38636363636363635 0 0
14 14.5 1 0.11363636363636363 0 0
15 7.5 1 0.13636363636363635 0 0
15 8.5 1 0.45454545454545453 0 0
15 9.5 1 0.7272727272727273 0 0
15 10.5 1 0.6818181818181818 0 0
15 11.5 1 0.7272727272727273 0 0
15 12.5 1 0.5681818181818182 0 0
15 13.5 1 0.2727272727272727 0 0
15 14.5 1 0.045454545454545456 0 0
16 7.5 1 0.09090909090909091 0 0
16 8.5 1 0.22727272727272727 0 0
16 9.5 1 0.45454545454545453 0 0
16 10.5 1 0.45454545454545453 0 0
16 11.5 1 0.5681818181818182 0 0
16 12.5 1 0.3409090909090909 0 0
16 13.5 1 0.09090909090909091 0 0
16 14.5 1 0.0 0 0
17 7.5 1 0.09090909090909091 0 0
17 8.5 1 0.1590909090909091 0 0
17 9.5 1 0.25 0 0
17 10.5 1 0.25 0 0
17 11.5 1 0.22727272727272727 0 0
17 12.5 1 0.11363636363636363 0 0
17 13.5 1 0.022727272727272728 0 0
17 14.5 1 0.0 0 0

